Attacks on Approximate Caches in Text-to-Image Diffusion Models

Diffusion models are a powerful class of generative models that produce images and other content from user prompts, but they are computationally intensive. To mitigate this cost, recent academic and industry work has adopted approximate caching, which reuses intermediate states from similar prompts in a cache. While efficient, this optimization introduces new security risks by breaking isolation among users. This paper provides a comprehensive assessment of the security vulnerabilities introduced by approximate caching. First, we demonstrate a remote covert channel established with the approximate cache, where a sender injects prompts with special keywords into the cache system and a receiver can recover that even after days, to exchange information. Second, we introduce a prompt stealing attack using the approximate cache, where an attacker can recover existing cached prompts from hits. Finally, we introduce a poisoning attack that embeds the attacker's logos into the previously stolen prompt, leading to unexpected logo rendering for the requests that hit the poisoned cache prompts. These attacks are all performed remotely through the serving system, demonstrating severe security vulnerabilities in approximate caching. The code for this work is available.

==> fig/csv/attack1/cache_size.csv <==
size, req count, time
1 GB, 0.02e+06, 0.46
10 GB, 0.15e+06, 3.51
100 GB, 1.89e+06, 44.23

==> fig/csv/attack1/keyword_fp.csv <==
keyword, flux_latency-only, flux_content+latency, sd3_latency-only, sd3_content+latency
Apricity,56.7,91,56.7,96.5
Cacodemon,100,100,61.7,97.5
Caltrop,100,97.5,100,100
Crwth,100,97.5,90.4,90
Fleam,100,100,100,89.5
Gnomon,100,96.5,100,93
Grimoire,100,97.5,100,98
Lorgnette,100,99.5,100,99.5
Rummer,89.22,99,100,95.5
Zarf,100,99,100,99


==> fig/csv/attack1/replacement_policy.csv <==
policy, req count, time
FIFO, 1.23e+06, 28.78
LRU, 0.98e+06, 22.93
LCBFU, 1.89e+06, 44.23

==> fig/csv/attack2/prompt_steal_amortized_avg.csv <==
total_recovered, avg_req, median_req
1,46251,14289
2,10639,6589
3,6647,6583
4,4501,3873
5,4686,3214
6,5292,4024
7,3877,2473
8,3080,3021
9,3161,3161
10,1535,1535
11,874,874


==> fig/csv/attack2/prompt_steal_classifier.csv <==
greedy_diffdb_flux, greedy_diffdb_sd3, cache_exposer_diffdb_flux, cache_exposer_diffdb_sd3, ideal_diffdb_flux, ideal_diffdb_sd3
0.781202793,0.752618372,0.854565382,0.892829478,0.923135996,0.873978913
0.657185197,0.754147947,0.618720174,0.822397172,0.765678763,0.824025512
0.749305725,0.72385186,0.816608727,0.846358418,0.824977398,0.824242949
0.752120793,0.655687094,0.719610929,0.817654014,0.811364412,0.822020054
0.780251145,0.72420907,0.845053375,0.665270627,0.820104837,0.85347718
0.790873408,0.798442483,0.841650367,0.807403386,0.806978464,0.86128962
0.742530465,0.739245892,0.765728712,0.831097662,0.809752941,0.797872961
0.458769381,0.686082065,0.707820356,0.827516437,0.709426224,0.87379694
0.779061913,0.779302001,0.847059369,0.812110901,0.835573435,0.802185953
0.770517707,0.826797724,0.841145873,0.855134785,0.846019387,0.850332379
0.605679631,0.747738838,0.650617063,0.82506156,0.801326334,0.817216516
0.748713553,0.644628584,0.813467979,0.835747242,0.863401413,0.855245352
0.854720354,0.797670603,0.794408917,0.779973269,0.807327032,0.803124428
0.723405063,0.7293244,0.817476988,0.868423641,0.805968046,0.873682201
0.762975514,0.621342242,0.788511753,0.79998827,0.790003061,0.813787937
0.65386939,0.70799619,0.827010334,0.637203813,0.843019009,0.759989619
0.622139931,0.736486018,0.80756104,0.622428954,0.865707099,0.778373241
0.60088706,0.718846619,0.694323897,0.863714576,0.680671871,0.850422502
0.52646929,0.757111251,0.771080017,0.758307815,0.724904537,0.699768007
0.774965107,0.735919356,0.758683026,0.822250962,0.796073198,0.797763407
0.70691967,0.571876884,0.805099964,0.778715253,0.814038754,0.7793715
0.77859354,0.668018103,0.823622704,0.759283781,0.845021963,0.762285531
0.571552038,0.746020913,0.721888185,0.809663355,0.695441842,0.829573512
0.670893431,0.661815047,0.558397055,0.816447675,0.798788667,0.850211084
0.711713493,0.728154182,0.548628449,0.739179134,0.801470697,0.784880757
0.748081744,0.760187268,0.823199928,0.792624593,0.783839166,0.797135472
0.784232378,0.744752645,0.789077818,0.795917511,0.826840281,0.799681485
0.748794436,0.682872653,0.823202968,0.810625434,0.837951541,0.857722044
0.685141683,0.665244401,0.604085445,0.832038164,0.701130152,0.832156837
0.622654796,0.727613091,0.779767096,0.828911424,0.83561641,0.870632291
0.613713145,0.344508201,0.664315999,0.849031925,0.752732098,0.898867011
0.678982496,0.486474395,0.696363151,0.822953343,0.794800401,0.764293909
0.561917424,0.69513613,0.548047006,0.845356822,0.718902171,0.859121323
0.697936416,0.65262711,0.59495461,0.895304143,0.807801843,0.811002612
0.752940059,0.700287461,0.684349835,0.732566237,0.888461053,0.68823278
0.787040651,0.815901399,0.802826881,0.804311514,0.833711922,0.753846228
0.647430301,0.695759773,0.759447932,0.787189722,0.768583655,0.871333778
0.652151465,0.778029919,0.815765142,0.666914403,0.792722225,0.790857255
0.493339717,0.714151382,0.778887928,0.918828666,0.661721349,0.91879338
0.719902039,0.827898145,0.628790498,0.831542611,0.744495869,0.81520462
0.750117183,0.558366537,0.827906787,0.811535835,0.829266012,0.841917276
0.522952497,0.636353433,0.592380524,0.805842578,0.734084904,0.812169373
0.601225734,0.638217866,0.610441566,0.837619543,0.807531714,0.822790742
0.790992081,0.187411129,0.822709799,0.84960413,0.818040013,0.883488417
0.58629632,0.666495502,0.510074496,0.776737332,0.7478863,0.795534611
0.74711448,0.579236984,0.839291811,0.831690907,0.829648495,0.784119368
0.594322681,0.710831642,0.59869051,0.842372596,0.76489079,0.858667612
0.684607327,0.560016572,0.576711655,0.797484636,0.788537502,0.79197371
0.727022588,0.689693093,0.78262049,0.824680924,0.769104898,0.83099705
0.506961107,0.743564308,0.65736115,0.802797437,0.842370987,0.891092777
0.540010035,0.719909728,0.717232466,0.754976988,0.759696424,0.774382234
0.629714131,0.661361396,0.866886675,0.827403247,0.854427218,0.852385283
0.678163648,0.578425229,0.795455754,0.749007583,0.834270239,0.705053568
0.660698891,0.699777365,0.712261438,0.853329301,0.748231947,0.794318914
0.629341543,0.670221448,0.771815479,0.790310383,0.766351581,0.773451388
0.828788579,0.764012992,0.814357042,0.796542823,0.834589839,0.815609932
0.750590563,0.749354124,0.846525192,0.796294749,0.83129108,0.848149896
0.826151371,0.829885304,0.81586647,0.817359924,0.869517088,0.815122604
0.610827863,0.727797985,0.811528981,0.763736486,0.791334629,0.772643626
0.779680848,0.663140118,0.832681239,0.789604127,0.82244432,0.802787542
0.559284568,0.602065146,0.761370122,0.8122679,0.75607121,0.83043623
0.690279007,0.67506361,0.769380391,0.852276146,0.770593166,0.888435006
0.74330163,0.743164122,0.774923742,0.793922901,0.798042476,0.852362394
0.794912517,0.676979959,0.797284007,0.798402369,0.807811499,0.780050278
0.778609693,0.789719284,0.857246578,0.817489624,0.855447829,0.815649629
0.656306565,0.794194102,0.756284475,0.584832549,0.746675611,0.790498018
0.808858752,0.810794175,0.820698142,0.776039183,0.815390825,0.808793247
0.672293544,0.620456278,0.757050276,0.824215412,0.771173418,0.792146623
0.738434732,0.772754192,0.799697042,0.780890763,0.800264716,0.761902988
0.6350227,0.767157376,0.806667924,0.771842182,0.800075769,0.84541899
0.61078918,0.768296063,0.808488607,0.874225795,0.818115413,0.87265718
0.78951925,0.72952795,0.850971401,0.854382992,0.836314082,0.877031446
0.804536223,0.781787038,0.832624912,0.849455535,0.864370525,0.858515501
0.77282691,0.83512485,0.794429421,0.788347721,0.814725637,0.748648226
0.805249095,0.672276735,0.808033109,0.838244677,0.828109264,0.759623647
0.74280715,0.763293326,0.800832629,0.924667776,0.84153825,0.902443051
0.687472403,0.73112762,0.824454665,0.898938358,0.825519562,0.861370981
0.581762254,0.722257853,0.549598455,0.745153606,0.77935046,0.82427001
0.609698176,0.345164359,0.672922254,0.802400649,0.804659545,0.834053755
0.569408476,0.676953912,0.667365313,0.879144192,0.800074339,0.806090355
0.589000463,0.753445387,0.582401156,0.797036111,0.754899442,0.799348831
0.576735556,0.775647879,0.759580672,0.778462291,0.790703058,0.78357619
0.668011069,0.725494504,0.775738239,0.592490733,0.816950202,0.80200243
0.725581288,0.788360715,0.845729053,0.794672608,0.827403545,0.802210093
,0.760849059,,0.869853258,,0.845786154
,0.772073627,,0.771968842,,0.576602161
,0.681681395,,0.797313333,,0.796990216
,0.643513858,,0.835376382,,0.866415262
,0.786182284,,0.801555872,,0.842042923
,0.47380814,,0.821347475,,0.840048015
,0.722457409,,0.83736074,,0.843988717
,0.723248482,,0.84933722,,0.725044966
,0.730896235,,0.749202371,,0.784565568
,0.825182438,,0.816812277,,0.79155606
,,,0.826110184,,0.857511997
,,,0.83071363,,0.848042786
,,,0.850577354,,0.826741815
,,,0.74085474,,0.774795473
,,,0.791866779,,0.812800169
,,,0.823368669,,0.83049643


==> fig/csv/attack2/prompt_steal_fp.csv <==
FP, Similarity_FLUX, Similarity_SD3, Similarity_FLUX_err, Similarity_SD3_err
0, 0.751, 0.805, 0.046330589, 0.049950621
1, 0.713, 0.727, 0.115608913, 0.095798398
2, 0.690, 0.709, 0.105296404, 0.089206151	
3, 0.688, 0.684,0.089295296, 0.114558743

==> fig/csv/attack2/prompt_steal_hit_count_avg.csv <==
semantic sim,hit count
0.7745656032820005,8.5
0.8078136146068573,16.5
0.819533072412014,25.5
0.8320545487933688,34.5
0.8377763330936432,41.5
0.8293473124504089,51.5
0.8281134764353434,60.5
0.8280300498008728,72.5
0.8179603815078735,76.0
0.8343219608068466,87.0


==> fig/csv/attack2/prompt_steal_hit_count_scatter.csv <==
hit count,semantic sim
33,0.9231359958648682
9,0.7656787633895874
35,0.8249773979187012
24,0.8113644123077393
42,0.8201048374176025
72,0.8069784641265869
38,0.8097529411315918
10,0.70942622423172
72,0.8355734348297119
14,0.801326334476471
25,0.8634014129638672
88,0.8073270320892334
32,0.8059680461883545
32,0.7900030612945557
14,0.8430190086364746
32,0.8657070994377136
12,0.6806718707084656
6,0.7249045372009277
91,0.7960731983184814
16,0.8140387535095215
24,0.8450219631195068
7,0.6954418420791626
11,0.7987886667251587
7,0.8014706969261169
28,0.7838391661643982
10,0.8268402814865112
13,0.8379515409469604
10,0.7011301517486572
24,0.835616409778595
13,0.7527320981025696
9,0.7948004007339478
7,0.7189021706581116
7,0.8078018426895142
11,0.8884610533714294
25,0.8337119221687317
23,0.7685836553573608
11,0.792722225189209
4,0.6617213487625122
5,0.7444958686828613
11,0.8292660117149353
10,0.7340849041938782
7,0.8075317144393921
13,0.8180400133132935
10,0.7478863000869751
64,0.829648494720459
6,0.7648907899856567
7,0.7885375022888184
20,0.7691048979759216
9,0.8423709869384766
8,0.7596964240074158
57,0.8544272184371948
17,0.8342702388763428
9,0.7482319474220276
7,0.766351580619812
31,0.8345898389816284
51,0.8312910795211792
85,0.8695170879364014
10,0.7913346290588379
12,0.7560712099075317
10,0.7705931663513184
34,0.7980424761772156
76,0.8078114986419678
41,0.8554478287696838
9,0.7466756105422974
10,0.7711734175682068
62,0.8002647161483765
6,0.8000757694244385
10,0.8181154131889343
35,0.8363140821456909
83,0.8643705248832703
28,0.8147256374359131
76,0.8281092643737793
73,0.8415382504463196
9,0.8255195617675781
7,0.7793504595756531
11,0.8046595454216003
9,0.8000743389129639
5,0.7548994421958923
16,0.7907030582427979
16,0.8169502019882202
52,0.8274035453796387

==> fig/csv/attack2/prompt_steal_llama.csv <==
diffdb_flux_llama_semantic,diffdb_flux_ours_semantic
0.662592232,0.854565382
0.657948494,0.618720174
0.666793227,0.816608727
0.657265544,0.719610929
0.675148845,0.845053375
0.674162805,0.841650367
0.653581083,0.765728712
0.697234988,0.707820356
0.674102247,0.847059369
0.633022785,0.841145873
0.653591633,0.650617063
0.667904496,0.813467979
0.676197648,0.794408917
0.588434219,0.817476988
0.673531055,0.788511753
0.696783662,0.827010334
0.664887786,0.80756104
0.664981961,0.694323897
0.60873127,0.771080017
0.657652378,0.758683026
0.663864553,0.805099964
0.709303796,0.823622704
0.519672036,0.721888185
0.682923794,0.558397055
0.651147544,0.548628449
0.682610035,0.823199928
0.565494895,0.789077818
0.65203923,0.823202968
0.393172801,0.604085445
0.659314871,0.779767096
0.683283925,0.664315999
0.661254823,0.696363151
0.612293363,0.548047006
0.623575926,0.59495461
0.711906552,0.684349835
0.676943541,0.802826881
0.625384867,0.759447932
0.683353961,0.815765142
0.658827066,0.778887928
0.551047564,0.628790498
0.642933846,0.827906787
0.561488569,0.592380524
0.66068083,0.610441566
0.653092265,0.822709799
0.665075779,0.510074496
0.493060321,0.839291811
0.610409617,0.59869051
0.650207818,0.576711655
0.667315483,0.78262049
0.672635674,0.65736115
0.6646474,0.717232466
0.653033912,0.866886675
0.750272214,0.795455754
0.695658445,0.712261438
0.671995461,0.771815479
0.661106288,0.814357042
0.664318144,0.846525192
0.655210495,0.81586647
0.717583299,0.811528981
0.626112103,0.832681239
0.692360699,0.761370122
0.657421112,0.769380391
0.654043257,0.774923742
0.663750052,0.797284007
0.639006376,0.857246578
0.653192759,0.756284475
0.744132221,0.820698142
0.485004395,0.757050276
0.661936879,0.799697042
0.2500799,0.806667924
0.648703694,0.808488607
0.697126746,0.850971401
0.569692373,0.832624912
0.647729874,0.794429421
0.782255054,0.808033109
0.652188003,0.800832629
0.660083711,0.824454665
0.654063821,0.549598455
0.669704795,0.672922254
0.454912305,0.667365313
0.658112049,0.582401156
0.679863095,0.759580672
0.733867884,0.775738239
0.796602964,0.845729053


==> fig/csv/attack2/prompt_steal_recoverer.csv <==
diffdb_flux_before, diffdb_flux_after, diffdb_sd3_before, diffdb_sd3_after
0.871783912,0.854565382,0.903293908,0.892829478
0.515590906,0.618720174,0.815805674,0.822397172
0.867924809,0.816608727,0.877123833,0.846358418
0.807298303,0.719610929,0.868005633,0.817654014
0.844480932,0.845053375,0.841075599,0.665270627
0.874101758,0.841650367,0.849398136,0.807403386
0.825918436,0.765728712,0.869139194,0.831097662
0.838596165,0.707820356,0.881389737,0.827516437
0.890306115,0.847059369,0.836823106,0.812110901
0.879579902,0.841145873,0.911974728,0.855134785
0.658172369,0.650617063,0.89444524,0.82506156
0.883585155,0.813467979,0.896397471,0.835747242
0.822807491,0.794408917,0.865342736,0.779973269
0.865472674,0.817476988,0.902095854,0.868423641
0.858243704,0.788511753,0.861985385,0.79998827
0.859874725,0.827010334,0.527760983,0.637203813
0.873788953,0.80756104,0.711439192,0.622428954
0.831997514,0.694323897,0.898399353,0.863714576
0.79424572,0.771080017,0.860769928,0.758307815
0.856210232,0.758683026,0.909537971,0.822250962
0.832954884,0.805099964,0.879548669,0.778715253
0.85976088,0.823622704,0.866343081,0.759283781
0.726078033,0.721888185,0.870447099,0.809663355
0.689176619,0.558397055,0.863895118,0.816447675
0.605371177,0.548628449,0.743459523,0.739179134
0.864581227,0.823199928,0.832588792,0.792624593
0.839089155,0.789077818,0.859099388,0.795917511
0.859892786,0.823202968,0.788142323,0.810625434
0.691990018,0.604085445,0.875795007,0.832038164
0.7499578,0.779767096,0.876844585,0.828911424
0.671986461,0.664315999,0.88382566,0.849031925
0.73657608,0.696363151,0.867516637,0.822953343
0.653313279,0.548047006,0.88739866,0.845356822
0.823899329,0.59495461,0.912033319,0.895304143
0.751532793,0.684349835,0.808025956,0.732566237
0.857234597,0.802826881,0.847259045,0.804311514
0.848545134,0.759447932,0.860803485,0.787189722
0.848658681,0.815765142,0.695145249,0.666914403
0.769573867,0.778887928,0.903668821,0.918828666
0.622509241,0.628790498,0.901078165,0.831542611
0.825759649,0.827906787,0.846929431,0.811535835
0.671471894,0.592380524,0.870273232,0.805842578
0.732145786,0.610441566,0.826861799,0.837619543
0.855081558,0.822709799,0.888398647,0.84960413
0.677476704,0.510074496,0.782700717,0.776737332
0.87139231,0.839291811,0.873548329,0.831690907
0.571365654,0.59869051,0.845110297,0.842372596
0.333164811,0.576711655,0.839336395,0.797484636
0.849821329,0.78262049,0.881455064,0.824680924
0.781187296,0.65736115,0.863681197,0.802797437
0.823663294,0.717232466,0.844090104,0.754976988
0.896047831,0.866886675,0.840832055,0.827403247
0.844424009,0.795455754,0.82097882,0.749007583
0.770586252,0.712261438,0.838347197,0.853329301
0.815992236,0.771815479,0.829586267,0.790310383
0.821669102,0.814357042,0.895369768,0.796542823
0.853078008,0.846525192,0.844305515,0.796294749
0.86404264,0.81586647,0.834248543,0.817359924
0.843453884,0.811528981,0.836908579,0.763736486
0.880470634,0.832681239,0.874251842,0.789604127
0.866897941,0.761370122,0.867618442,0.8122679
0.815439463,0.769380391,0.884183407,0.852276146
0.82932651,0.774923742,0.855254292,0.793922901
0.845827103,0.797284007,0.838808477,0.798402369
0.87291503,0.857246578,0.867165208,0.817489624
0.816141844,0.756284475,0.541382194,0.584832549
0.866337597,0.820698142,0.874876201,0.776039183
0.757517636,0.757050276,0.877569437,0.824215412
0.858562827,0.799697042,0.771616161,0.780890763
0.78415513,0.806667924,0.894566536,0.771842182
0.782239676,0.808488607,0.8677423,0.874225795
0.875506461,0.850971401,0.87892282,0.854382992
0.853893399,0.832624912,0.885842919,0.849455535
0.849044025,0.794429421,0.893114328,0.788347721
0.849801779,0.808033109,0.882510185,0.838244677
0.859509885,0.800832629,0.909832537,0.924667776
0.819350362,0.824454665,0.910750449,0.898938358
0.657188535,0.549598455,0.841192186,0.745153606
0.612608433,0.672922254,0.864020228,0.802400649
0.779721081,0.667365313,0.86458075,0.879144192
0.528231025,0.582401156,0.820358515,0.797036111
0.845762372,0.759580672,0.868240833,0.778462291
0.850578308,0.775738239,0.595447719,0.592490733
0.874635339,0.845729053,0.859115005,0.794672608
,,0.880165398,0.869853258
,,0.846123695,0.771968842
,,0.863540351,0.797313333
,,0.87760365,0.835376382
,,0.849459648,0.801555872
,,0.882806301,0.821347475
,,0.864806652,0.83736074
,,0.884549379,0.84933722
,,0.853822947,0.749202371
,,0.821658373,0.816812277
,,0.865883827,0.826110184
,,0.904667079,0.83071363
,,0.860110044,0.850577354
,,0.851864398,0.74085474
,,0.870124817,0.791866779
,,0.871870339,0.823368669



==> fig/csv/attack2/prompt_steal_semantic_sim_dist.csv <==
naive_flux_diff,naive_flux_lex,naive_sd3_diff,naive_sd3_lex,ours_flux_diff,ours_flux_lex,ours_sd3_diff,ours_sd3_lex
0.669313431,0.662980676,0.654357076,0.658268809,0.854565382,0.869203091,0.892829478,0.805260003
0.660107017,0.656899095,0.653270602,0.663013756,0.618720174,0.745795727,0.822397172,0.788268566
0.678651869,0.659291863,0.659756958,0.656004667,0.816608727,0.756888747,0.846358418,0.840275943
0.652144074,0.652899623,0.660399854,0.651327491,0.719610929,0.857687473,0.817654014,0.81839931
0.654225826,0.665675938,0.653578222,0.72181958,0.845053375,0.826680899,0.665270627,0.764143348
0.660868883,0.651977658,0.67862463,0.654240131,0.841650367,0.782763243,0.807403386,0.842846036
0.657545626,0.657522142,0.700797081,0.684787989,0.765728712,0.842504263,0.831097662,0.865948439
0.674627244,0.675260544,0.662885308,0.669810414,0.707820356,0.689447284,0.827516437,0.81475091
0.651659846,0.656247556,0.670239329,0.658605218,0.847059369,0.812823832,0.812110901,0.812998891
0.656247437,0.668552995,0.66125679,0.660570085,0.841145873,0.524165988,0.855134785,0.671593666
0.696799994,0.697749913,0.662039399,0.665031075,0.650617063,0.758059502,0.82506156,0.789221883
0.657704949,0.649719954,0.680297852,0.650109351,0.813467979,0.753203392,0.835747242,0.8230865
0.661610603,0.652861476,0.653000116,0.665862322,0.794408917,0.761511385,0.779973269,0.850867271
0.66859901,0.683692992,0.664731622,0.673343182,0.817476988,0.836995721,0.868423641,0.809105277
0.678925037,0.654210091,0.653627872,0.664055526,0.788511753,0.864511967,0.79998827,0.828786194
0.661724269,0.662514448,0.676938057,0.662775397,0.827010334,0.749399185,0.637203813,0.793886065
0.669982314,0.650998712,0.657288432,0.650695682,0.80756104,0.773333073,0.622428954,0.668553352
0.654469252,0.660530269,0.679189384,0.663482547,0.694323897,0.780680776,0.863714576,0.852146864
0.673478544,0.702015758,0.685115576,0.672819316,0.771080017,0.79996717,0.758307815,0.714097977
0.65862745,0.681219816,0.653643906,0.666135788,0.758683026,0.793689609,0.822250962,0.838406444
0.652031302,0.666149616,0.676724434,0.721731067,0.805099964,0.827103436,0.778715253,0.842571735
0.651629448,0.67048043,0.650935471,0.694827199,0.823622704,0.766043544,0.759283781,0.78504616
0.677550197,0.659068108,0.659700453,0.711875081,0.721888185,0.822967887,0.809663355,0.815735638
0.665822089,0.688202918,0.662974358,0.66147387,0.558397055,0.772410989,0.816447675,0.771778762
0.651809812,0.654099703,0.658782601,0.667821646,0.548628449,0.814608455,0.739179134,0.728079975
0.660133481,0.652040124,0.662111044,0.65958643,0.823199928,0.810967088,0.792624593,0.833350003
0.669229031,0.68088603,0.651714802,0.657922804,0.789077818,0.658538938,0.795917511,0.798359811
0.650997639,0.671648741,0.67028439,0.704194784,0.823202968,0.76589936,0.810625434,0.737912893
0.6696347,0.655701935,0.677617371,0.672468483,0.604085445,0.784136057,0.832038164,0.870025337
0.651490927,0.667422652,0.654650211,0.655088902,0.779767096,0.753033578,0.828911424,0.858532906
0.664033949,0.655774653,0.650166631,0.692303658,0.664315999,0.742433965,0.849031925,0.605369329
0.696924329,0.67595017,0.655297279,0.664009452,0.696363151,0.778532386,0.822953343,0.72444284
0.661103547,0.66913718,0.663555384,0.672377229,0.548047006,0.52143383,0.845356822,0.780881047
0.674843311,0.656618059,0.702460647,0.669091821,0.59495461,0.706891775,0.895304143,0.688127398
0.694112241,0.655805588,0.673005104,0.678859711,0.684349835,0.750212908,0.732566237,0.817093134
0.681886852,0.660220921,0.651104927,0.665933609,0.802826881,0.765729785,0.804311514,0.812220216
0.722772479,0.656305254,0.660000324,0.656700492,0.759447932,0.824386001,0.787189722,0.779780388
0.660711527,0.685373664,0.661421537,0.668086886,0.815765142,0.737671971,0.666914403,0.789669096
0.650148034,0.671891928,0.670149207,0.666627288,0.778887928,0.856210828,0.918828666,0.846314192
0.68048048,0.655050635,0.65302062,0.654158711,0.628790498,0.853646755,0.831542611,0.792322636
0.664858043,0.663013697,0.727433026,0.708729982,0.827906787,0.757262588,0.811535835,0.812927246
0.659954965,0.654258609,0.661384702,0.71063453,0.592380524,0.799836993,0.805842578,0.735800922
0.652382493,0.658174038,0.654277265,0.668224812,0.610441566,0.793892026,0.837619543,0.831815064
0.681125641,0.68493706,0.651209235,0.710538864,0.822709799,0.831827462,0.84960413,0.548655629
0.669807315,0.690404832,0.66346246,0.686095238,0.510074496,0.796635687,0.776737332,0.810058415
0.676222324,0.659836769,0.687221527,0.653618515,0.839291811,0.827030182,0.831690907,0.80815357
0.656388164,0.674243748,0.657868803,0.667867005,0.59869051,0.859214187,0.842372596,0.845685482
0.676950097,0.661892176,0.690425932,0.665261388,0.576711655,0.753445327,0.797484636,0.822629631
0.665346026,0.657266438,0.658527672,0.6623559,0.78262049,0.769321918,0.824680924,0.871097803
0.651326001,0.729156554,0.666650295,0.654549539,0.65736115,0.835037231,0.802797437,0.816164732
0.656651199,0.668658137,0.66820842,0.659640312,0.717232466,0.761418104,0.754976988,0.823676586
0.658250809,0.670172274,0.658060253,0.650475919,0.866886675,0.813684165,0.827403247,0.80114162
0.672507048,0.653141618,0.66619283,0.667910695,0.795455754,0.846367359,0.749007583,0.6906721
0.670189023,0.682606578,0.664235592,0.651550353,0.712261438,0.847560108,0.853329301,0.722942054
0.697927237,0.669661641,0.653692424,0.659704924,0.771815479,0.840628624,0.790310383,0.880698621
0.66598177,0.65763092,0.678009152,0.658374548,0.814357042,0.741180837,0.796542823,0.825623274
0.65478462,0.674636006,0.65411973,0.652045012,0.846525192,0.780271649,0.796294749,0.708152473
0.652049422,0.651220083,0.668274283,0.651555896,0.81586647,0.837522388,0.817359924,0.797325015
0.681195855,0.663876891,0.687981188,0.720840335,0.811528981,0.821994841,0.763736486,0.815077543
0.656911969,0.664104104,0.656893134,0.663071215,0.832681239,0.77020067,0.789604127,0.729495466
0.677002192,0.677196503,0.669560611,0.672188461,0.761370122,0.654185116,0.8122679,0.793853939
0.689114034,0.65882659,0.661712706,0.686774015,0.769380391,0.708158255,0.852276146,0.811862648
0.669665754,0.706566751,0.678333521,0.658548176,0.774923742,0.696187496,0.793922901,0.825706959
0.651505351,0.654440463,0.654416561,0.653946817,0.797284007,0.850268245,0.798402369,0.797430634
0.651758552,0.650195539,0.666095197,0.708635569,0.857246578,0.8417539,0.817489624,0.740935802
0.654443085,0.666300893,0.651739717,0.662407517,0.756284475,0.751995385,0.584832549,0.819496036
0.671558857,0.661020219,0.655841947,0.671705663,0.820698142,0.823192418,0.776039183,0.808150232
0.651759565,0.698294878,0.677879512,0.685147464,0.757050276,0.740479171,0.824215412,0.800426066
0.691765189,0.667286098,0.661175251,0.651076794,0.799697042,0.775966465,0.780890763,0.784867048
0.667938352,0.668426096,0.66795975,0.654235721,0.806667924,0.800932705,0.771842182,0.865097463
0.674269617,0.663634837,0.6755234,0.683203101,0.808488607,0.810940444,0.874225795,0.783954144
0.67636174,0.669289529,0.66638577,0.649833083,0.850971401,0.804356933,0.854382992,0.685222149
0.670452952,0.664977491,0.66244483,0.650253057,0.832624912,0.789196253,0.849455535,0.834056854
0.651255667,0.669786811,0.656989574,0.654028773,0.794429421,0.764172912,0.788347721,0.806197405
0.660018623,0.651855826,0.669047832,0.664814711,0.808033109,0.785714626,0.838244677,0.858785748
0.656813145,0.653569818,0.650936782,0.713795424,0.800832629,0.731479764,0.924667776,0.856343031
0.653022289,0.653334737,0.665580928,0.681070089,0.824454665,0.763500333,0.898938358,0.72940731
0.659437597,0.684738994,0.650967836,0.680660903,0.549598455,0.850779533,0.745153606,0.854114056
0.654691458,0.718644738,0.658266425,0.683331311,0.672922254,0.809671223,0.802400649,0.833897054
0.656724572,0.679614305,0.681524694,0.669808507,0.667365313,0.815273702,0.879144192,0.69817245
0.683465719,0.664972425,0.684397995,0.659204721,0.582401156,0.819179177,0.797036111,0.736573339
0.652847767,0.683257937,0.687859654,0.683194697,0.759580672,0.792991042,0.778462291,0.846314549
0.661547244,0.711954772,0.688194394,0.687087953,0.775738239,0.775634587,0.592490733,0.805479348
0.653479397,0.667806983,0.65500921,0.657191396,0.845729053,0.843833923,0.794672608,0.842369676
0.652642369,0.658127308,0.673970997,0.659288526,,0.819844842,0.869853258,0.870621324
0.690556645,0.662532091,0.652351618,0.677896619,,0.757155776,0.771968842,0.730062962
0.674947143,0.676798582,0.678139091,0.653877079,,0.641993523,0.797313333,0.708699107
0.666472912,0.650282264,0.658222437,0.701968193,,0.697633445,0.835376382,0.815011501
0.658845723,0.679324508,0.66404748,0.672316194,,0.773191214,0.801555872,0.814511836
0.667613149,0.656441331,0.654928625,0.67528826,,0.811393261,0.821347475,0.779741287
0.650400996,0.650910676,0.650481522,0.656176269,,0.857959747,0.83736074,0.717215657
0.654878616,0.650785923,0.669485331,0.664438426,,0.614014268,0.84933722,0.800849378
0.669468522,0.650791585,0.678870678,0.675843537,,0.82478559,0.749202371,0.736152887
0.668884933,0.652258098,0.655050278,0.65750885,,0.698485494,0.816812277,0.777429044
0.654059112,0.66070199,0.667827904,0.660136938,,0.816703081,0.826110184,0.817210078
0.669386089,0.655837655,0.654728532,0.685094953,,0.791579366,0.83071363,0.726965427
0.651406586,0.704313695,0.65312916,0.658922553,,,0.850577354,0.865614831
0.688979208,0.657107592,0.66534692,0.669603825,,,0.74085474,0.84456116
0.661883771,0.65752387,0.684429884,0.670493364,,,0.791866779,0.83936727
0.660096765,0.673961163,0.660831809,0.651138604,,,0.823368669,0.774184227


==> fig/csv/attack2/prompt_steal_total_probe_requests.csv <==
request per recovery
10598.5
874
2426
188531
2056
12081.33333
1371.571429
12662.33333
7364
6567.5
2353.571429
15078
3222.2
10657.66667
4814.333333
4425.333333
2911.2
4762
6961
1422.833333
2441.5
1813
5378.625
3186.333333
6398
33660.5
6612
3907
7441
1848.4
1133.8
1106.25
24068.6
2038.833333
2295.666667
4944.6
2230.5
14289
3271.333333
3721.2
1258.111111
8855.75
7859.25
2681.6
1552.6
3362.833333
7008.25
1667.5
6541.5
1896.125
1927
3624.5
11067.5
3873
3343
4345.5
3773.8
3025.333333
4146.375
4433
6893.333333
6273
16022.5
5839.4
1790.25
4965.6
2932.8
11423
5558.285714
5065.555556
6134.5
4856.75
6542
14821.5
3206.4
2473.428571
1518.8
9991.166667
9749.2
959.75
9662.285714
1661.8


==> fig/csv/attack3/cache_size.csv <==
size, count
1 GB, 28585
10 GB, 10288
100 GB, 3646

==> fig/csv/attack3/logo_hit_breakdown.csv <==
model,Nike,Mcdonald,Apple,Chanel,Triangle,Blue Moon
flux_diff,10.20296215,17.38891936,22.2709819,10.80636314,12.23258365,27.0981898
flux_lexica,14.92659054,16.88417618,11.74551387,23.16476346,21.04404568,12.23491028
sd3_diff,18.41411478,17.98823768,10.26161022,16.30500913,14.0742243,22.95680389
sd3_lexica,17.78042959,8.591885442,12.17183771,22.43436754,21.36038186,17.66109785


==> fig/csv/attack3/render_rate.csv <==
logo_name, flux_diffusiondb_rate, flux_lexica_rate, sd3_diffusiondb_rate, sd3_lexica_rate
Nike,0.4693,0.6956,0.2833,0.1967
Mcdonald,0.8889,0.855,0.2833,0.26315
Apple,0.43548,0.6714,0.2,0.24561
Chanel,0.582,0.6962,0.2394,0.21875
Triangle,0.5172,0.72,0.1806,0.1911
Blue Moon,0.55737,0.5194,0.3823,0.21875

==> fig/csv/attack3/replacement_policy.csv <==
policy, count
FIFO, 33175
LRU, 32976
LCBFU, 3646

==> fig/csv/hit_miss_latency_dist/flux_a100.csv <==
miss,10p,20p,30p,40p,50p
1.958185505867004395e+01,1.773147296905517578e+01,1.600377058982849121e+01,1.414063167572021484e+01,1.239640331268310547e+01,1.021904611587524414e+01
1.954375624656677246e+01,1.797020101547241211e+01,1.597369980812072754e+01,1.414136815071105957e+01,1.222885942459106445e+01,1.045945954322814941e+01
1.956806898117065430e+01,1.797810220718383789e+01,1.606522179126739402e+01,1.395302581787109375e+01,1.212319064140319824e+01,1.076962161064147949e+01
1.969147062301635742e+01,1.805679225921630859e+01,1.609717965126037598e+01,1.401181244850158691e+01,1.228933119773864746e+01,1.039859622955322216e+01
1.981859397888183594e+01,1.790832138061523438e+01,1.599622106552124023e+01,1.401814913749694824e+01,1.232614254951477051e+01,1.040063500404357910e+01
1.970981073379516602e+01,1.784298181533813477e+01,1.600136375427246094e+01,1.404486513137817383e+01,1.222480630874633789e+01,1.044551181793212891e+01
1.979998016357421875e+01,1.781824827194213867e+01,1.598142552375793457e+01,1.429866814613342285e+01,1.228676486015319824e+01,1.041729497909545898e+01
1.981729316711425781e+01,1.795700716972351074e+01,1.592510867118835449e+01,1.415240931510925293e+01,1.238763093948364258e+01,1.034859622955322322e+01
1.968579605817794587e+01,1.762292146682739258e+01,1.577647757530212402e+01,1.396550649166107227e+01,1.205471920967102051e+01,1.020298790931701660e+01
1.972100377082824707e+01,1.790791893005371094e+01,1.593470811843872070e+01,1.411964607238769531e+01,1.221614813804626465e+01,1.041418552398681641e+01
1.971630907058715820e+01,1.792487263679504395e+01,1.613817882537841797e+01,1.414102959632873535e+01,1.218225407600402832e+01,1.025822281837463379e+01
1.967783069610595703e+01,1.786141610145568848e+01,1.588827300071716309e+01,1.415056896209716797e+01,1.219658303260803223e+01,1.038898468017578125e+01
1.964556241035461426e+01,1.771039366722106934e+01,1.590995907783508301e+01,1.400182628631591797e+01,1.215747880935668945e+01,1.016546034812927246e+01
1.989735627174377441e+01,1.784788084030151367e+01,1.614971327781677246e+01,1.427580213546752930e+01,1.230442404747009277e+01,1.036589121818542480e+01
1.975672578811645508e+01,1.784361481666564941e+01,1.600884938240051270e+01,1.394461059570312500e+01,1.218408107757568359e+01,1.018650197982788086e+01
1.986796212196350098e+01,1.789806652069091797e+01,1.614929652214050293e+01,1.414370083808898926e+01,1.236868929862976074e+01,1.028757047653198242e+01
1.965666413307189941e+01,1.779556059837341309e+01,1.616996645927429199e+01,1.423877620697021484e+01,1.219994783401489258e+01,1.033317589759826660e+01
1.960271406173706055e+01,1.780138945579528809e+01,1.599465680122375488e+01,1.427096509933471680e+01,1.228726005554199219e+01,1.027575612068176270e+01
1.975434637069702148e+01,1.792662882804870605e+01,1.594793009757995605e+01,1.412560701370239258e+01,1.227294301986694336e+01,1.026652789115905762e+01
1.977766227722167969e+01,1.780330801010131836e+01,1.612128782272338867e+01,1.422201609611511230e+01,1.238828945159912109e+01,1.043118262290954590e+01
1.977418446540832520e+01,1.790557670593261719e+01,1.611869525909423828e+01,1.418657636642456055e+01,1.220556735992431641e+01,1.081602096557617188e+01
1.969683837890625000e+01,1.793210959434509277e+01,1.627921891212463379e+01,1.399834966659545898e+01,1.228791451454162598e+01,1.055939435958862305e+01
1.953610706329345703e+01,1.781807327270507812e+01,1.602762794494628906e+01,1.426868557929992676e+01,1.208578538894653320e+01,1.064557480812072754e+01
1.975007271766662598e+01,1.781487774848937988e+01,1.592565608024597168e+01,1.410156869888305664e+01,1.234604668617248535e+01,1.045534729957580566e+01
1.959053969383239746e+01,1.800446009635925293e+01,1.594126272201538086e+01,1.403935337066650391e+01,1.214299798011779785e+01,1.058765745162963867e+01
1.962959337234497070e+01,1.813546708822250153e+01,1.612375164031982422e+01,1.411463427543640137e+01,1.215874218940734863e+01,1.042371392250061035e+01
1.965435791015625000e+01,1.769429969787597656e+01,1.593374919891357422e+01,1.406060862541198730e+01,1.220132350921630859e+01,1.042274737358093262e+01
1.955367708206176758e+01,1.794182515144348145e+01,1.606816172599792480e+01,1.418519759178161621e+01,1.224715423583984375e+01,1.027353072166442871e+01
1.985778665542602539e+01,1.778186941146850586e+01,1.599127292633056641e+01,1.406484556198120117e+01,1.220754694938659668e+01,1.037123942375183105e+01
1.966739606857299805e+01,1.797555494308471680e+01,1.594937705993652344e+01,1.405784511566162109e+01,1.237669062614440918e+01,1.051552128791809082e+01
1.970646452903747559e+01,1.776840543746948242e+01,1.601808500289916992e+01,1.410496234893798828e+01,1.213683619499206578e+01,1.030809545516967773e+01
1.971416616439819336e+01,1.772290563583374023e+01,1.600619721412658691e+01,1.421695899963378906e+01,1.238683619499206578e+01,1.028572249412536621e+01
1.979086613655090332e+01,1.791625213623046875e+01,1.600315213203430176e+01,1.424909138679504395e+01,1.218713283538818359e+01,1.040715289115905762e+01
1.975382542610168457e+01,1.808546708822250437e+01,1.621633315086364746e+01,1.414240622520446777e+01,1.222804188728332520e+01,1.046431016921997070e+01
1.985108637809753418e+01,1.803546708822250366e+01,1.585045051574707031e+01,1.401964998245239258e+01,1.234516835212707520e+01,1.044784402847290039e+01
1.973435401916503906e+01,1.780610680580139160e+01,1.592911052703857422e+01,1.410013222694396973e+01,1.220431518554687500e+01,1.033262705802917480e+01
1.977339816093444824e+01,1.786062312126159668e+01,1.619422078132629395e+01,1.409028482437133789e+01,1.220170617103576660e+01,1.039950513839721680e+01
1.985917639732360840e+01,1.794406557083129883e+01,1.597106099128723145e+01,1.416244959831237793e+01,1.208683619499206507e+01,1.037164545059204102e+01
1.976063489913940430e+01,1.791597461700439453e+01,1.594037652015686035e+01,1.411057400703430176e+01,1.203893136978149414e+01,1.018952536582946777e+01
1.962900424003601074e+01,1.808803248405456543e+01,1.608077740669250488e+01,1.407065510749816895e+01,1.224021530151367188e+01,1.044355940818786621e+01
1.977599334716796875e+01,1.786456537246704102e+01,1.598221302032470703e+01,1.416450643539428711e+01,1.221892380714416504e+01,1.041048455238342285e+01
1.978954815864562988e+01,1.796175003051757812e+01,1.616675782203674316e+01,1.419798898696899414e+01,1.227924180030822754e+01,1.047548699378967285e+01
1.989145183563232422e+01,1.785368800163269043e+01,1.621945881843566895e+01,1.410787129402160645e+01,1.211166620254516602e+01,1.035692667961120605e+01
1.960855531692504883e+01,1.779424118995666504e+01,1.606743717193603516e+01,1.398352742195129395e+01,1.222582364082336426e+01,1.024859622955322180e+01
1.968843317031860352e+01,1.772618031501770020e+01,1.604913806915283203e+01,1.402060198783874512e+01,1.211696410179138184e+01,1.028099083900451660e+01
1.966275691986083984e+01,1.793546708822250224e+01,1.596522179126739260e+01,1.406550649166107192e+01,1.210706877708435059e+01,1.019986033439636230e+01
1.983579605817794800e+01,1.789816045761108398e+01,1.601421475410461426e+01,1.413853883743286133e+01,1.220702004432678223e+01,1.029325866699218750e+01
1.988579605817794516e+01,1.772771263122558594e+01,1.602114510536193848e+01,1.412540555000305176e+01,1.231073164939880371e+01,1.035507726669311523e+01
1.984334850311279297e+01,1.785572862625122070e+01,1.606583261489868164e+01,1.399376058578491211e+01,1.208079981803894043e+01,1.056994462013244629e+01
1.963579605817794516e+01,1.786080718040466309e+01,1.599455165863037109e+01,1.424095392227172852e+01,1.219823265075683594e+01,1.034958195686340332e+01
1.979554629325866699e+01,1.789810609817504883e+01,1.607403135299682617e+01,1.412322044372558594e+01,1.223089838027954102e+01,1.042237854003906250e+01
1.970901513099670410e+01,1.804494905471801758e+01,1.611109399795532227e+01,1.432048702239990234e+01,1.223412299156188965e+01,1.051743531227111816e+01
1.979645967483520508e+01,1.783464717864990234e+01,1.605825829505920410e+01,1.419210052490234375e+01,1.228375101089477539e+01,1.035987806320190430e+01
1.969999527931213379e+01,1.800251364707946777e+01,1.596958041191101074e+01,1.397628855705261230e+01,1.211877989768981934e+01,1.040540981292724609e+01
1.992603564262390137e+01,1.775609421730041504e+01,1.590428161621093750e+01,1.399686312675476074e+01,1.230138897895812988e+01,1.037300729751586914e+01
1.965377044677734375e+01,1.791992115974426270e+01,1.596189308166503906e+01,1.402631950378417969e+01,1.221104454994201660e+01,1.029101586341857910e+01
1.971448707580566406e+01,1.792828607559204102e+01,1.600367331504821777e+01,1.407019877433776855e+01,1.217976260185241699e+01,1.034853768348693848e+01
1.977215933799743652e+01,1.793443059921264648e+01,1.614703798294067383e+01,1.417527341842651367e+01,1.226406812667846680e+01,1.039305353164672852e+01
1.967877912521362305e+01,1.787151598930358887e+01,1.597109866142272949e+01,1.409288072586059570e+01,1.225387716293334961e+01,1.045261693000793457e+01
1.970436525344848633e+01,1.778759932518005371e+01,1.610356354713439941e+01,1.407871246337890625e+01,1.212981462478637695e+01,1.042007327079772949e+01
1.971814036369323730e+01,1.788981294631958008e+01,1.590042471885681152e+01,1.416550649166107334e+01,1.216873717308044434e+01,1.024118351936340332e+01
1.972803258895874023e+01,1.811889624595642090e+01,1.602147030830383301e+01,1.406311583518981934e+01,1.220189690589904785e+01,1.056099629402160645e+01
1.967016863822937012e+01,1.776450347900390625e+01,1.598133373260498047e+01,1.410073447227478027e+01,1.218160915374755859e+01,1.045158028602600098e+01
1.990353417396545410e+01,1.775480413436889648e+01,1.599136471748352051e+01,1.417306900024414062e+01,1.215900325775146484e+01,1.054065299034118652e+01
1.962868380546569824e+01,1.792758178710937500e+01,1.616936683654785156e+01,1.406952404975891113e+01,1.219810295104980469e+01,1.032506608963012695e+01
1.966320347785949707e+01,1.782964611053466797e+01,1.591522179126739367e+01,1.401550649166107299e+01,1.218683619499206472e+01,1.026679110527038574e+01
1.988206791877746582e+01,1.788014793395996094e+01,1.605023241043090820e+01,1.421550649166107227e+01,1.227854299545288086e+01,1.036687922477722168e+01
1.975314903259277344e+01,1.783797574043273926e+01,1.595604276657104492e+01,1.407386636734008789e+01,1.204377532005310059e+01,1.029904103279113770e+01
1.981343555450439453e+01,1.784936738014221191e+01,1.592446637153625488e+01,1.416321086883544922e+01,1.220413446426391602e+01,1.019859622955322287e+01
1.979264664649963379e+01,1.795252966880798340e+01,1.611522179126739474e+01,1.422463965415954590e+01,1.227973961830139160e+01,1.038657522201538086e+01
1.971896219253540039e+01,1.775799918174743652e+01,1.595371341705322266e+01,1.398718976974487305e+01,1.225686025619506836e+01,1.055377173423767090e+01
1.977997350692749023e+01,1.784776258468627930e+01,1.615303635597229004e+01,1.412627148628234863e+01,1.230692100524902344e+01,1.036228156089782715e+01
1.982787656784057617e+01,1.791969466209411621e+01,1.616522179126739189e+01,1.419802665710449219e+01,1.234079170227050781e+01,1.036550521850585938e+01
1.982957458496093750e+01,1.782543802261352539e+01,1.588923645019531250e+01,1.420275974273681641e+01,1.240034770965576172e+01,1.034821009635925293e+01
1.958579605817794800e+01,1.775936698913574219e+01,1.594821119308471680e+01,1.412807965278625488e+01,1.227697110176086426e+01,1.036858725547790527e+01
1.979211235046386719e+01,1.777933526039123535e+01,1.602648282051086426e+01,1.397780060768127441e+01,1.213352656364440918e+01,1.019755673408508301e+01
1.969546961784362793e+01,1.775661110877990723e+01,1.607603645324707031e+01,1.412463116645812988e+01,1.223674106597900391e+01,1.036292719841003418e+01
1.984580159187316895e+01,1.778590297698974609e+01,1.590472650527954102e+01,1.396049022674560547e+01,1.220251441001892090e+01,1.031995463371276855e+01
1.976770520210266113e+01,1.789954805374145508e+01,1.594452333450317383e+01,1.404291272163391113e+01,1.233683619499206507e+01,1.046018314361572266e+01
1.987063288688659668e+01,1.797946619987487793e+01,1.606002378463745117e+01,1.403677630424499512e+01,1.221727919578552246e+01,1.047036361694335938e+01
1.963787293434143066e+01,1.788852238655090332e+01,1.580081105232238770e+01,1.410134053230285645e+01,1.221572089195251465e+01,1.025495076179504395e+01
1.981475758552551270e+01,1.804594993591308594e+01,1.609371972084045410e+01,1.423335313796997070e+01,1.231351065635681152e+01,1.057089662551879883e+01
1.959771370887756348e+01,1.788487839698791504e+01,1.606051158905029297e+01,1.412873244285583496e+01,1.223316740989685059e+01,1.047864961624145508e+01
1.978579605817794729e+01,1.788546708822250153e+01,1.584343361854553223e+01,1.397733807563781738e+01,1.208801651000976562e+01,1.033451700210571289e+01
1.952166342735290527e+01,1.792948055267333984e+01,1.593131041526794434e+01,1.408533954620361328e+01,1.238526797294616699e+01,1.027670335769653320e+01
1.981330680847167969e+01,1.793924307823181152e+01,1.598136305809020996e+01,1.432948446273803711e+01,1.234412717819213867e+01,1.036123514175415039e+01
1.953772020339965820e+01,1.767514348030090332e+01,1.606709766387939453e+01,1.416080975532531738e+01,1.215875005722045898e+01,1.023627924919128418e+01
1.972225022315979004e+01,1.779477524757385254e+01,1.594278526306152344e+01,1.426550649166107299e+01,1.246117281913757324e+01,1.030692839622497559e+01
1.966627526283264160e+01,1.800954222679138184e+01,1.605994224548339844e+01,1.414565396308898926e+01,1.233435082435607910e+01,1.049197363853454590e+01
1.987565183639526367e+01,1.776068139076232910e+01,1.599467849731445312e+01,1.408084726333618164e+01,1.219634079933166504e+01,1.044551825523376465e+01
1.976043176651000977e+01,1.802875161170959473e+01,1.607461810111999512e+01,1.413299226760864258e+01,1.230049848556518555e+01,1.062761735916137695e+01
1.968062853813171387e+01,1.777381277084350586e+01,1.618629264831542969e+01,1.407531714439392090e+01,1.223115420341491699e+01,1.031874346733093262e+01
1.960955333709716797e+01,1.769622302055358887e+01,1.587044882774353027e+01,1.412340617179870605e+01,1.231595802307128906e+01,1.028878521919250488e+01
1.968396043777465820e+01,1.783546708822250437e+01,1.586522179126739296e+01,1.398005843162536621e+01,1.206767892837524414e+01,1.022219109535217285e+01
1.978788566589355469e+01,1.782089567184448242e+01,1.597907567024230957e+01,1.413921833038330078e+01,1.219222450256347656e+01,1.039199185371398926e+01
1.968630647659301758e+01,1.780931162834167480e+01,1.583560180664062500e+01,1.413581061363220215e+01,1.219924187660217285e+01,1.014859622955322216e+01
1.966090774536132812e+01,1.772786641120910645e+01,1.588851404190063477e+01,1.406193184852600098e+01,1.217131567001342773e+01,1.022415685653686523e+01
1.990357708930969238e+01,1.804277873039245605e+01,1.595683026313781738e+01,1.399953103065490723e+01,1.219583177566528320e+01,1.027061223983764648e+01
1.988803172111511230e+01,1.784563922882080078e+01,1.579015445709228516e+01,1.409384441375732422e+01,1.228683619499206614e+01,1.044251751899719238e+01
1.969854688644409180e+01,1.796909999847412109e+01,1.605544233322143555e+01,1.429979157447814941e+01,1.225224876403808594e+01,1.044859622955322287e+01


==> fig/csv/hit_miss_latency_dist/flux_h100.csv <==
miss,10p,20p,30p,40p,50p
1.035169529914855957e+01,8.820247411727905273e+00,7.800723552703857422e+00,7.051745891571044922e+00,6.225197315216064453e+00,5.289425849914550781e+00
9.926336526870727539e+00,8.897599697113037109e+00,8.115365743637084961e+00,7.121647994518280456e+00,6.193092346191406250e+00,5.354750394821166992e+00
9.745925307273864746e+00,9.057850403785705495e+00,7.899291992187500000e+00,7.075285434722900391e+00,6.281420469284057617e+00,5.326830148696899414e+00
9.666091680526733398e+00,8.960473537445068359e+00,7.939435482025146484e+00,7.256093740463256836e+00,6.229295730590820312e+00,5.329487240314483287e+00
9.832283973693847656e+00,8.995917797088623047e+00,8.054506540298461914e+00,7.068714618682861328e+00,6.203940153121948242e+00,5.263363361358642578e+00
9.795349836349487305e+00,9.116446971893310547e+00,7.946525573730468750e+00,7.175677776336669922e+00,6.207730293273925781e+00,5.251886606216430664e+00
9.879407167434692383e+00,9.007572650909423828e+00,7.964833736419677734e+00,7.123687505722045898e+00,6.283572196960449219e+00,5.298554658889770508e+00
9.633814811706542969e+00,8.973196029663085938e+00,7.991491079330444336e+00,7.142470836639404297e+00,6.170118093490600586e+00,5.161741018295288086e+00
9.695925307273864036e+00,8.757850403785704785e+00,8.078732001781462557e+00,6.901593685150146484e+00,6.033089160919189453e+00,5.096669197082519531e+00
9.875287771224975586e+00,8.882332563400268555e+00,7.886246204376220703e+00,7.114103078842163086e+00,6.155516862869262695e+00,5.346713304519653320e+00
9.968216419219970703e+00,8.940440416336059570e+00,7.896201133728027344e+00,7.148422956466674805e+00,6.098363637924194336e+00,5.260776281356811523e+00
9.832983016967773438e+00,8.907747983932495117e+00,7.983350753784179688e+00,7.060606718063354492e+00,6.251303672790527344e+00,5.297160863876342773e+00
9.795925307273863680e+00,8.807850403785705495e+00,7.791224718093872070e+00,6.911504507064819336e+00,6.081202268600463867e+00,5.142364978790283203e+00
9.947042703628540039e+00,9.014587402343750000e+00,8.012909412384033203e+00,7.093236923217773438e+00,6.302420139312744141e+00,5.309505939483642578e+00
9.627639055252075195e+00,8.957850403785705851e+00,7.881772279739379883e+00,7.011866569519042969e+00,6.036011219024658203e+00,5.171079635620117188e+00
9.740336418151855469e+00,8.885247945785522461e+00,8.019453763961791992e+00,7.005547285079956055e+00,6.185466289520263672e+00,5.281948328018188477e+00
9.846282005310058594e+00,8.901923179626464844e+00,7.866413116455078125e+00,7.073101520538330078e+00,6.140348196029663086e+00,5.379487240314483110e+00
9.753161430358886719e+00,8.866450309753417969e+00,7.971151351928710938e+00,7.100922346115112305e+00,6.303452253341674805e+00,5.304987907409667969e+00
9.716990232467651367e+00,9.028098344802856445e+00,7.956845045089721680e+00,6.871647994518280456e+00,6.157616615295410156e+00,5.490735769271850586e+00
9.861577749252319336e+00,9.017468214035034180e+00,7.983989953994750977e+00,7.209037780761718750e+00,6.212962150573730469e+00,5.280077219009399414e+00
9.726355791091918945e+00,8.933958292007446289e+00,8.118325948715209961e+00,7.087570667266845703e+00,6.218054533004760742e+00,5.276724100112915039e+00
9.928854942321777344e+00,9.000401258468627930e+00,8.014237403869628906e+00,6.921647994518280278e+00,6.170085668563842773e+00,5.445172786712646484e+00
9.837944507598876953e+00,9.007850403785704785e+00,7.994450569152832031e+00,7.197760105133056641e+00,6.228661060333251953e+00,5.356211662292480469e+00
9.826771974563598633e+00,8.832626581192016602e+00,7.761003017425537109e+00,7.102956056594848633e+00,6.158880472183227539e+00,5.208967208862304688e+00
9.999986648559570312e+00,8.918442964553833008e+00,7.915695667266845703e+00,7.058826208114624023e+00,6.253609180450439453e+00,5.288733720779418945e+00
9.763240814208984375e+00,8.800045013427734375e+00,7.891145706176757812e+00,6.958258867263793945e+00,6.155236244201660156e+00,5.177360534667968750e+00
9.721215486526489258e+00,8.893986463546752930e+00,7.904188632965087891e+00,7.168370962142944336e+00,6.160397529602050781e+00,5.267779350280761719e+00
9.818467378616333008e+00,8.794782638549804688e+00,7.917845726013183594e+00,7.115893125534057617e+00,6.247285127639770508e+00,5.308414459228515625e+00
9.989783525466918945e+00,8.908355474472045898e+00,8.023741245269775391e+00,7.160458087921142578e+00,6.193307876586914062e+00,5.245434761047363281e+00
9.895925307273865101e+00,8.854582309722900391e+00,8.020898580551147461e+00,7.168250799179077148e+00,6.250964403152465820e+00,5.358325719833374023e+00
9.766431093215942383e+00,8.800620317459106445e+00,7.927731037139892578e+00,7.132601737976074219e+00,6.130587577819824219e+00,5.196441173553466797e+00
9.925559759140014648e+00,8.808356523513793945e+00,7.949684858322143555e+00,7.339077472686767578e+00,6.271741867065429688e+00,5.368286848068237305e+00
9.897670745849609375e+00,8.803739547729492188e+00,8.183061838150024414e+00,7.093364000320434570e+00,6.180465221405029297e+00,5.314830064773559570e+00
9.894775390625000000e+00,8.982471227645874023e+00,7.981300115585327148e+00,7.200764656066894531e+00,6.285645008087158203e+00,5.289479732513427734e+00
9.839720010757446289e+00,8.831767559051513672e+00,7.996186971664428711e+00,7.073176860809326172e+00,6.176247358322143555e+00,5.166442871093750000e+00
9.840325593948364258e+00,9.080837965011596680e+00,7.962496757507324219e+00,7.042800903320312500e+00,6.196997642517089844e+00,5.402171134948730469e+00
9.893160343170166016e+00,9.075420856475830078e+00,8.093055725097656250e+00,7.386453628540039062e+00,6.252702713012695312e+00,5.353339195251464844e+00
9.735592842102050781e+00,8.953497886657714844e+00,7.958032131195068359e+00,7.110775709152221680e+00,6.168113231658935547e+00,5.244283676147460938e+00
1.007811021804809570e+01,8.809972524642944336e+00,7.996766328811645508e+00,7.091903209686279297e+00,6.177155017852783203e+00,5.129487240314483110e+00
9.856944084167480469e+00,8.835263490676879883e+00,8.003692150115966797e+00,7.246941089630126953e+00,6.159064531326293945e+00,5.339228391647338867e+00
9.831166505813598633e+00,8.927532911300659180e+00,8.040967226028442383e+00,7.215838670730590820e+00,6.177941083908081055e+00,5.226499080657958984e+00
9.751823425292968750e+00,8.870980501174926758e+00,7.987633466720581055e+00,7.114683151245117188e+00,6.243178129196166992e+00,5.269415140151977539e+00
1.016258525848388672e+01,8.933770656585693359e+00,8.178732001781463978e+00,7.091963529586791992e+00,6.222569942474365234e+00,5.325057029724121094e+00
9.858288288116455078e+00,8.729465246200561523e+00,8.202804327011108398e+00,7.076597690582275391e+00,6.135153293609619141e+00,5.188118934631347656e+00
9.810010433197021484e+00,8.859345912933349609e+00,8.086601734161376953e+00,7.094451904296875000e+00,6.150202989578247070e+00,5.142740011215209961e+00
9.971604585647583008e+00,8.857850403785704430e+00,8.028732001781463623e+00,6.821647994518279745e+00,6.093346226215363259e+00,5.229487240314483643e+00
9.918717145919799805e+00,8.809853315353393555e+00,7.998725652694702148e+00,7.021647994518279923e+00,6.120232582092285156e+00,5.275214195251464844e+00
9.852187156677246094e+00,8.811064958572387695e+00,7.946410417556762695e+00,7.071647994518279745e+00,6.133684158325195312e+00,5.289342880249023438e+00
9.830541849136352539e+00,8.913511514663696289e+00,8.152571916580200195e+00,7.093336582183837891e+00,6.333125352859497070e+00,5.327929496765136719e+00
9.778666973114013672e+00,8.853973388671875000e+00,8.278732001781463623e+00,7.115450382232666016e+00,6.064348697662353516e+00,5.219808101654052734e+00
1.029615783691406250e+01,8.955157756805419922e+00,8.019117355346679688e+00,7.090511083602905273e+00,6.243346226215362726e+00,5.278869390487670898e+00
9.945925307273864036e+00,8.946517467498779297e+00,8.055421113967895508e+00,7.162856101989746094e+00,6.148058891296386719e+00,5.308209180831909180e+00
9.868597507476806641e+00,8.943021059036254883e+00,8.002204179763793945e+00,7.125665664672851562e+00,6.195652723312377930e+00,5.244524955749511719e+00
9.763786315917968750e+00,8.815539360046386719e+00,7.933897733688354492e+00,7.009471416473388672e+00,6.118904829025268555e+00,5.221364259719848633e+00
9.722311973571777344e+00,8.933295726776123047e+00,8.059706449508666992e+00,7.059748411178588867e+00,6.260445356369018555e+00,5.429487240314483820e+00
9.716758012771606445e+00,8.912425041198730469e+00,7.828333616256713867e+00,7.024412393569946289e+00,6.134773254394531250e+00,5.377595186233520508e+00
9.818453073501586914e+00,8.880502939224243164e+00,8.041106224060058594e+00,6.968487262725830078e+00,6.266440868377685547e+00,5.260072231292724609e+00
9.851535320281982422e+00,8.923250675201416016e+00,8.077272653579711914e+00,7.149262428283691406e+00,6.241281270980834961e+00,5.290971755981445312e+00
9.765598773956298828e+00,8.979889869689941406e+00,7.900061368942260742e+00,7.111879587173461914e+00,6.282931089401245117e+00,5.207952499389648438e+00
9.729372024536132812e+00,8.985155820846557617e+00,7.987267732620239258e+00,7.185761690139770508e+00,6.268173456192016602e+00,5.324894428253173828e+00
9.699204921722412109e+00,8.986283063888549805e+00,7.920600652694702148e+00,7.052905559539794922e+00,6.197422027587890625e+00,5.245389938354492188e+00
9.802481174468994141e+00,8.889832973480224609e+00,8.090134620666503906e+00,7.119801044464111328e+00,6.162862777709960938e+00,5.214960813522338867e+00
9.837842941284179688e+00,8.889089584350585938e+00,7.931856632232666016e+00,7.072598934173583984e+00,6.087666034698486328e+00,5.189542531967163086e+00
9.724668741226196289e+00,9.049289226531982422e+00,8.010016441345214844e+00,7.097696542739868164e+00,6.196527481079101562e+00,5.414753913879394531e+00
9.779614925384521484e+00,8.966092348098754883e+00,7.919840574264526367e+00,6.997749805450439453e+00,6.170390605926513672e+00,5.258867502212524414e+00
9.664779901504516602e+00,8.764905452728271484e+00,7.779954195022583008e+00,7.056855201721191406e+00,6.060365200042724609e+00,5.311514377593994141e+00
9.758731126785278320e+00,8.876930475234985352e+00,7.921421289443969727e+00,6.968491077423095703e+00,6.307607650756835938e+00,5.361740350723266602e+00
9.820016145706176758e+00,8.914848089218139648e+00,8.011693954467773438e+00,7.017509937286376953e+00,6.343346226215363259e+00,5.239714860916137695e+00
9.715142250061035156e+00,8.919764280319213867e+00,7.924500942230224609e+00,7.072767734527587891e+00,6.143346226215363082e+00,5.248032569885253906e+00
9.888449668884277344e+00,8.979513168334960938e+00,8.152451276779174805e+00,7.067764759063720703e+00,6.318748235702514648e+00,5.389082193374633789e+00
9.718686819076538086e+00,8.869883537292480469e+00,8.132063388824462891e+00,7.100856065750122070e+00,6.238799333572387695e+00,5.279754400253295898e+00
9.795315027236938477e+00,8.879622459411621094e+00,7.981349468231201172e+00,7.092860698699951172e+00,6.141445159912109375e+00,5.251042127609252930e+00
9.803873777389526367e+00,8.858774662017822266e+00,8.148171424865722656e+00,7.098233938217163086e+00,6.181185007095336914e+00,5.279090642929077148e+00
9.771816968917846680e+00,8.890897750854492188e+00,8.110749244689941406e+00,7.115338802337646484e+00,6.208848714828491211e+00,5.287996292114257812e+00
9.833873748779296875e+00,9.009663581848144531e+00,8.059052228927612305e+00,6.946188211441040039e+00,6.162593126296997070e+00,5.211758136749267578e+00
9.765930652618408203e+00,8.827186822891235352e+00,7.934540987014770508e+00,6.978654384613037109e+00,6.046056270599365234e+00,5.143586158752441406e+00
9.725244998931884766e+00,8.966948747634887695e+00,8.009610414505004883e+00,7.155985116958618164e+00,6.223047018051147461e+00,5.304009437561035156e+00
9.689519882202148438e+00,8.784515142440795898e+00,7.847884893417358398e+00,6.839902162551879883e+00,6.043346226215362549e+00,5.179487240314483820e+00
9.700980424880981445e+00,8.847557544708251953e+00,8.034075260162353516e+00,7.156062602996826172e+00,6.176243543624877930e+00,5.272641181945800781e+00
9.885684490203857422e+00,8.803431272506713867e+00,7.946614027023315430e+00,6.937843084335327148e+00,6.092962503433227539e+00,5.244801998138427734e+00
9.892313718795776367e+00,8.890292167663574219e+00,7.957878112792968750e+00,7.091732740402221680e+00,6.084875583648681641e+00,5.223360300064086914e+00
9.894814252853393555e+00,8.931134939193725586e+00,7.976127862930297852e+00,7.113013505935668945e+00,6.217342376708984375e+00,5.355598449707031250e+00
9.813617706298828125e+00,9.111099958419799805e+00,7.981864452362060547e+00,7.087578058242797852e+00,6.266448497772216797e+00,5.344353914260864258e+00
9.776880264282226562e+00,8.776228904724121094e+00,7.978732001781462913e+00,7.151632308959960938e+00,6.136214256286621094e+00,5.378870010375976562e+00
9.627057313919067383e+00,8.903577804565429688e+00,8.028477191925048828e+00,7.080516576766967773e+00,6.299907922744750977e+00,5.206824779510498047e+00
9.752976417541503906e+00,8.963008880615234375e+00,7.857646465301513672e+00,7.083103895187377930e+00,6.315556526184082031e+00,5.295219421386718750e+00
9.695082426071166992e+00,8.914504528045654297e+00,7.899794101715087891e+00,7.084061384201049805e+00,5.962572813034057617e+00,5.364815235137939453e+00
9.826180934906005859e+00,8.913819789886474609e+00,7.982275009155273438e+00,7.116258621215820312e+00,6.287749767303466797e+00,5.373783588409423828e+00
9.863125801086425781e+00,8.868887662887573242e+00,7.998454332351684570e+00,7.199480056762695312e+00,6.293346226215362549e+00,5.271352291107177734e+00
9.816387891769409180e+00,8.961184263229370117e+00,7.931693315505981445e+00,7.070963382720947266e+00,6.188456296920776367e+00,5.215153217315673828e+00
9.912541389465332031e+00,8.926056623458862305e+00,7.964884996414184570e+00,7.115152359008789062e+00,6.259849309921264648e+00,5.347889184951782227e+00
9.662021398544311523e+00,8.961284875869750977e+00,8.049336910247802734e+00,7.050851583480834961e+00,6.127869129180908203e+00,5.166219949722290039e+00
9.888818264007568359e+00,8.859433412551879883e+00,8.055409431457519531e+00,7.041271924972534180e+00,6.232616901397705078e+00,5.262988567352294922e+00
9.793625354766845703e+00,8.904135465621948242e+00,8.015507936477661133e+00,7.094671964645385742e+00,6.066361427307128906e+00,5.118546724319458008e+00
9.865573644638061523e+00,8.954568624496459961e+00,8.035914182662963867e+00,7.132608413696289062e+00,6.201451063156127930e+00,5.292210817337036133e+00
9.649814367294311523e+00,8.940116405487060547e+00,7.946373939514160156e+00,7.092762947082519531e+00,6.248514652252197266e+00,5.268876791000366211e+00
9.632918596267700195e+00,8.834469318389892578e+00,7.881226539611816406e+00,7.102407932281494141e+00,6.172127008438110352e+00,5.093104124069213867e+00
9.900588750839233398e+00,8.821190595626831055e+00,7.963401794433593750e+00,7.127884149551391602e+00,6.137191772460937500e+00,5.280493021011352539e+00
9.995925307273864746e+00,8.721170663833618164e+00,7.996918201446533203e+00,7.103157758712768555e+00,6.196470737457275391e+00,5.216096162796020508e+00
9.955718755722045898e+00,8.816400527954101562e+00,7.904037475585937500e+00,7.094074726104736328e+00,6.101905584335327148e+00,5.227457761764526367e+00


==> fig/csv/hit_miss_latency_dist/sd3_a100.csv <==
miss,10p,20p,30p,40p,50p
9.598057634830475138e+00,8.771020889282226562e+00,7.763904571533203125e+00,7.049511671066284180e+00,6.294763803482055664e+00,5.404461145401000977e+00
9.585960149765014648e+00,8.586287260055541992e+00,7.782071352005004883e+00,7.045863389968872070e+00,6.238850593566894531e+00,5.292864561080932617e+00
9.306114435195922852e+00,8.672239780426025391e+00,7.795650482177734375e+00,6.987396955490112305e+00,6.100127220153808594e+00,5.279432773590087891e+00
9.338277816772460938e+00,8.769535779953002930e+00,7.962525367736816406e+00,7.100223302841186523e+00,6.045866250991821289e+00,5.426125049591064453e+00
9.541513204574584961e+00,8.631116628646850586e+00,7.982204437255859375e+00,6.938661336898803711e+00,6.161188602447509766e+00,5.264816761016845703e+00
9.381769657135009766e+00,8.522597074508666992e+00,7.674179553985595703e+00,6.832089424133300781e+00,5.957746028900146484e+00,5.409625291824340820e+00
9.306538105010986328e+00,8.616782665252685547e+00,7.788101196289062500e+00,6.881691932678222656e+00,6.024648427963256836e+00,5.370368242263793945e+00
9.496868133544921875e+00,8.610576088428496533e+00,7.910712957382202148e+00,6.927928447723388672e+00,6.138790607452392578e+00,5.311141967773437500e+00
9.297685146331787109e+00,8.710576088428497954e+00,7.799223661422729492e+00,6.806863307952880859e+00,6.046999692916870117e+00,5.109260320663452148e+00
9.453537225723266602e+00,8.702513694763183594e+00,7.893903017044067383e+00,7.138797283172607422e+00,6.148473262786865234e+00,5.570523738861083984e+00
9.469103097915649414e+00,8.707290649414062500e+00,7.694005489349365234e+00,6.857754230499267578e+00,6.003690242767333984e+00,5.162323713302612305e+00
9.582865715026855469e+00,8.749039888381958008e+00,7.961702108383178711e+00,7.128017425537109375e+00,6.180165767669677734e+00,5.262029886245727539e+00
9.576720714569091797e+00,8.499116182327270508e+00,7.656044006347656250e+00,6.952977418899536133e+00,6.188336133956909180e+00,5.133899927139282227e+00
9.487368583679199219e+00,8.815121412277221680e+00,8.094203710556030273e+00,7.134569644927978516e+00,6.256168603897094727e+00,5.384965896606445312e+00
9.348057634830475138e+00,8.760576088428496888e+00,7.694819688796997070e+00,6.934494256973266602e+00,6.032240390777587891e+00,5.244636058807373047e+00
9.431847333908081055e+00,8.992918968200683594e+00,7.775456061363220428e+00,6.929256677627563477e+00,5.998877315521239595e+00,5.356957435607910156e+00
9.484620571136474609e+00,8.822068452835083008e+00,7.853564500808715820e+00,7.071477174758911133e+00,6.178755998611450195e+00,5.306087732315063477e+00
9.492243766784667969e+00,8.731784105300903320e+00,7.921434879302978516e+00,7.136379480361938477e+00,6.165787458419799805e+00,5.301593065261840820e+00
9.353301286697387695e+00,8.589935779571533203e+00,7.842267751693725586e+00,6.777955770492553711e+00,5.997311353683471680e+00,5.252604007720947266e+00
9.292193174362182617e+00,8.528671503067016602e+00,7.640056133270263672e+00,6.876208336353302641e+00,6.032058954238891602e+00,5.332584326267242325e+00
9.500066757202148438e+00,8.672606468200683594e+00,7.860013961791992188e+00,6.935758352279663086e+00,6.483583927154541016e+00,5.417252063751220703e+00
9.615465641021728516e+00,8.763584852218627930e+00,7.870850086212158203e+00,6.984889507293701172e+00,6.237591266632080078e+00,5.322596311569213867e+00
9.486271142959594727e+00,8.758252143859863281e+00,7.745505094528198242e+00,6.873740434646606445e+00,6.075531959533691406e+00,5.325750827789306641e+00
9.519399642944335938e+00,8.499811649322509766e+00,7.747663974761962891e+00,6.885371685028076172e+00,6.191255092620849609e+00,5.316588878631591797e+00
9.651482343673706055e+00,8.598269462585449219e+00,7.808989763259887695e+00,6.819161653518676758e+00,6.069219827651977539e+00,5.175669431686401367e+00
9.424152135848999023e+00,8.550641298294067383e+00,7.725456061363220606e+00,6.781177282333374023e+00,6.124505281448364258e+00,5.313390493392944336e+00
9.453118324279785156e+00,8.450962543487548828e+00,7.834677457809448242e+00,6.930230855941772461e+00,6.248877315521239595e+00,5.273269176483154297e+00
9.633914947509765625e+00,8.684182167053222656e+00,7.816825389862060547e+00,7.025942087173461914e+00,6.110304832458496094e+00,5.136077165603637695e+00
9.471260786056518555e+00,8.612183094024658203e+00,7.753413677215576172e+00,7.076208336353301931e+00,6.129589319229125977e+00,5.245559692382812500e+00
9.560772657394409180e+00,8.770718812942504883e+00,7.875456061363220073e+00,7.233576059341430664e+00,6.155091524124145508e+00,5.495815277099609375e+00
9.398057634830475848e+00,8.560576088428497599e+00,7.805936574935913086e+00,7.026208336353302109e+00,6.026638984680175781e+00,5.139932870864868164e+00
9.509478092193603516e+00,8.672480583190917969e+00,7.836237192153930664e+00,6.838037252426147461e+00,6.291874885559082031e+00,5.371750831604003906e+00
9.486037254333496094e+00,8.801310300827026367e+00,7.805331468582153320e+00,7.079800844192504883e+00,6.225239515304565430e+00,5.306923866271972656e+00
9.349834680557250977e+00,8.626537561416625977e+00,7.679410696029663086e+00,6.832545757293701172e+00,5.938624382019042969e+00,5.381208896636962891e+00
9.648057634830475848e+00,8.663677215576171875e+00,7.864148616790771484e+00,6.911602258682250977e+00,6.122521162033081055e+00,5.318313121795654297e+00
9.435630559921264648e+00,8.810576088428497599e+00,7.828887939453125000e+00,6.931404590606689453e+00,6.246678113937377930e+00,5.153693914413452148e+00
9.443040847778320312e+00,8.575673341751098633e+00,7.937191724777221680e+00,6.952633619308471680e+00,6.073763370513916016e+00,5.210760354995727539e+00
9.437866687774658203e+00,8.630531787872314453e+00,7.731307744979858398e+00,6.864116191864013672e+00,6.065262556076049805e+00,5.216909408569335938e+00
9.365179300308227539e+00,8.520575523376464844e+00,7.792786836624145508e+00,6.843493938446044922e+00,6.226342916488647461e+00,5.130559444427490234e+00
9.554766178131103516e+00,8.553122043609619141e+00,7.678585290908813477e+00,6.879556894302368164e+00,6.255966424942016602e+00,5.185050010681152344e+00
9.637316942214965820e+00,8.719188690185546875e+00,7.682315111160278320e+00,7.060967922210693359e+00,6.122104167938232422e+00,5.244413852691650391e+00
9.546178340911865234e+00,8.506069660186767578e+00,7.844530582427978516e+00,6.916121006011962891e+00,6.017243623733520508e+00,5.349861383438110352e+00
9.512586832046508789e+00,8.637147188186645508e+00,7.826450109481811523e+00,6.945878028869628906e+00,6.147247076034545898e+00,5.309242248535156250e+00
9.566837310791015625e+00,8.670954227447509766e+00,7.768704414367675781e+00,7.046551704406738281e+00,6.091458082199096680e+00,5.198966979980468750e+00
9.535892724990844727e+00,8.636018753051757812e+00,7.656672000885009766e+00,6.946310758590698242e+00,6.119233131408691406e+00,5.358211517333984375e+00
9.421073913574218750e+00,8.911899089813232422e+00,7.881850957870483398e+00,6.948344230651855469e+00,6.109666109085083008e+00,5.277583599090576172e+00
9.536367654800415039e+00,8.819464445114135742e+00,7.868309497833251953e+00,6.936985015869140625e+00,6.004865169525146484e+00,5.096361875534057617e+00
9.526020288467407227e+00,8.927348375320434570e+00,7.925456061363219895e+00,6.945590257644653320e+00,6.210418224334716797e+00,5.421403646469116211e+00
9.570600271224975586e+00,8.761469841003417969e+00,7.780498266220092773e+00,6.903188943862915039e+00,6.109755516052246094e+00,5.347912311553955078e+00
9.484573841094970703e+00,8.417755365371704102e+00,7.675456061363219895e+00,6.952400684356689453e+00,6.122364759445190430e+00,5.432584326267241970e+00
9.426854610443115234e+00,8.489444971084594727e+00,7.561442136764526367e+00,6.926208336353302464e+00,6.048877315521240305e+00,5.290816307067871094e+00
9.434139013290405273e+00,8.602709293365478516e+00,7.738264799118041992e+00,6.921178579330444336e+00,6.086148262023925781e+00,5.317286014556884766e+00
9.455139160156250000e+00,8.808240175247192383e+00,8.189158201217651367e+00,7.033465147018432617e+00,6.247439146041870117e+00,5.233773231506347656e+00
9.493026971817016602e+00,8.461179733276367188e+00,7.955778837203979492e+00,6.932779312133789062e+00,6.047393083572387695e+00,5.102729558944702148e+00
9.552586317062377930e+00,8.708379030227661133e+00,7.871773242950439453e+00,7.067981481552124023e+00,6.135464191436767578e+00,5.360553503036499023e+00
9.596068859100341797e+00,8.669450998306274414e+00,7.832915306091308594e+00,7.103006839752197266e+00,6.121701002120971680e+00,5.245342493057250977e+00
9.583701610565185547e+00,8.641649961471557617e+00,7.710525512695312500e+00,7.140461444854736328e+00,6.098063945770263672e+00,5.399983167648315430e+00
9.460288763046264648e+00,8.613784551620483398e+00,7.840431213378906250e+00,6.929294824600219727e+00,6.035743474960327148e+00,5.154511451721191406e+00
9.530966997146606445e+00,8.541819095611572266e+00,7.831910610198974609e+00,7.127964019775390625e+00,6.045951604843139648e+00,5.498137712478637695e+00
9.572551488876342773e+00,8.729000568389892578e+00,7.935197830200195312e+00,7.126208336353302641e+00,6.175574064254760742e+00,5.418396472930908203e+00
9.279573202133178711e+00,8.586073160171508789e+00,7.729959487915039062e+00,6.826208336353301931e+00,6.124229192733764648e+00,5.187363147735595703e+00
9.501414060592651367e+00,8.505930423736572266e+00,7.617872953414916992e+00,6.921197891235351562e+00,6.250309705734252930e+00,5.159018039703369141e+00
9.551466941833496094e+00,8.758257865905761719e+00,7.811683893203735352e+00,7.051705837249755859e+00,6.208767414093017578e+00,5.244441032409667969e+00
9.690442562103271484e+00,8.806927680969238281e+00,7.903286695480346680e+00,7.115297317504882812e+00,6.166312456130981445e+00,5.343836307525634766e+00
9.369840621948242188e+00,8.575535535812377930e+00,7.666903018951416016e+00,6.865624666213989258e+00,6.174668788909912109e+00,5.232584326267241792e+00
9.469544649124145508e+00,8.686400413513183594e+00,7.638578176498413086e+00,6.906646490097045898e+00,6.098877315521240128e+00,5.310869216918945312e+00
9.547936201095581055e+00,8.626510620117187500e+00,7.841738224029541016e+00,6.988777637481689453e+00,6.071006059646606445e+00,5.345649719238281250e+00
9.589750528335571289e+00,8.667184114456176758e+00,7.780790090560913086e+00,6.882382154464721680e+00,6.298401594161987305e+00,5.324992895126342773e+00
9.639213323593139648e+00,8.574408769607543945e+00,7.884735822677612305e+00,6.931979894638061523e+00,5.994640350341796875e+00,5.417104959487915039e+00
9.451241493225097656e+00,8.573335886001586914e+00,7.795991897583007812e+00,6.899208307266235352e+00,6.086329460144042969e+00,5.261811017990112305e+00
9.548057634830476204e+00,8.852422475814819336e+00,8.080387830734252930e+00,6.964319467544555664e+00,6.198702812194824219e+00,5.327424049377441406e+00
9.553482532501220703e+00,8.745008707046508789e+00,7.784948587417602539e+00,6.937404870986938477e+00,6.078949928283691406e+00,5.162650585174560547e+00
9.455057859420776367e+00,8.605167627334594727e+00,7.969813108444213867e+00,7.102811813354492188e+00,6.144345521926879883e+00,5.371495008468627930e+00
9.655565023422241211e+00,8.904478311538696289e+00,7.825825929641723633e+00,6.970433950424194336e+00,6.165789842605590820e+00,5.424174785614013672e+00
9.510736703872680664e+00,8.656299114227294922e+00,7.822730064392089844e+00,7.080919504165649414e+00,6.380039453506469727e+00,5.388189315795898438e+00
9.448057634830474782e+00,8.659661054611206055e+00,7.868642568588256836e+00,7.005090475082397461e+00,6.144357204437255859e+00,5.282584326267242503e+00
9.500496864318847656e+00,8.581541538238525391e+00,7.946248054504394531e+00,6.958247900009155273e+00,6.246824979782104492e+00,5.510316371917724609e+00
9.473705053329467773e+00,8.673058748245239258e+00,7.813350200653076172e+00,6.883863687515258789e+00,6.119806766510009766e+00,5.482584326267241792e+00
9.564538002014160156e+00,8.611276388168334961e+00,7.862620115280151367e+00,6.897250890731811523e+00,6.228006124496459961e+00,5.247608423233032227e+00
9.702841758728027344e+00,8.715970754623413086e+00,8.040205478668212891e+00,7.053167581558227539e+00,6.198877315521239773e+00,5.327106714248657227e+00
9.569902181625366211e+00,8.702664136886596680e+00,7.851182937622070312e+00,6.975871324539184570e+00,6.230421543121337891e+00,5.206949234008789062e+00
9.332073926925659180e+00,8.600345373153686523e+00,7.764144659042358398e+00,7.079828739166259766e+00,6.194745302200317383e+00,5.209781408309936523e+00
9.448527097702026367e+00,8.643233060836791992e+00,7.797698497772216797e+00,6.915304183959960938e+00,6.172271013259887695e+00,5.471222639083862305e+00
9.681522369384765625e+00,8.510576088428496888e+00,7.782815217971801758e+00,7.042564630508422852e+00,6.049738645553588867e+00,5.342531919479370117e+00
9.392621040344238281e+00,8.503611087799072266e+00,7.642212629318237305e+00,6.796341657638549805e+00,6.040066719055175781e+00,5.170502662658691406e+00
9.549186706542968750e+00,8.855147838592529297e+00,7.857233762741088867e+00,6.909715414047241211e+00,6.258857965469360352e+00,5.335141181945800781e+00
9.650555372238159180e+00,8.675233840942382812e+00,7.749372482299804688e+00,6.882427930831909180e+00,6.107176542282104492e+00,5.305994510650634766e+00
9.482086420059204102e+00,8.638595819473266602e+00,7.885788917541503906e+00,6.966399431228637695e+00,6.190876245498657227e+00,5.346877098083496094e+00
9.633697032928466797e+00,8.631157875061035156e+00,7.738343477249145508e+00,6.922742605209350586e+00,6.041284799575805664e+00,5.324831247329711914e+00
9.573693752288818359e+00,8.546241521835327148e+00,7.657124519348144531e+00,6.935527801513671875e+00,6.298877315521240305e+00,5.288975000381469727e+00
9.510235071182250977e+00,8.654462814331054688e+00,7.604234457015991211e+00,7.030128479003906250e+00,6.224419355392456055e+00,5.216994524002075195e+00
9.461050510406494141e+00,8.751377820968627930e+00,7.975456061363220606e+00,6.833291053771972656e+00,6.254306554794311523e+00,5.564096927642822266e+00
9.543697595596313477e+00,8.682228803634643555e+00,7.861129999160766602e+00,6.966473340988159180e+00,6.078178644180297852e+00,5.291965961456298828e+00
9.473478317260742188e+00,8.632044553756713867e+00,7.597127676010131836e+00,6.881934642791748047e+00,6.143708944320678711e+00,5.532584326267242503e+00
9.401336669921875000e+00,8.659917831420898438e+00,7.676652193069458008e+00,6.925411224365234375e+00,6.091357469558715820e+00,5.227666616439819336e+00
9.563983917236328125e+00,8.545083045959472656e+00,7.597038030624389648e+00,7.099152326583862305e+00,6.112662792205810547e+00,5.400071620941162109e+00
9.434498071670532227e+00,8.545629501342773438e+00,7.829482555389404297e+00,7.004076242446899414e+00,6.295063972473144531e+00,5.381744146347045898e+00
9.688464641571044922e+00,8.602534055709838867e+00,7.835871696472167969e+00,7.090911865234375000e+00,6.070716857910156250e+00,5.202695608139038086e+00
9.401190757751464844e+00,8.813735008239746094e+00,7.857229232788085938e+00,6.915353059768676758e+00,6.197637081146240234e+00,5.277178764343261719e+00
9.473107337951660156e+00,8.724172115325927734e+00,7.667655229568481445e+00,6.949557781219482422e+00,6.073640584945678711e+00,5.437158823013305664e+00


==> fig/csv/hit_miss_latency_dist/sd3_h100.csv <==
miss,10p,20p,30p,40p,50p
5.346278350353240505e+00,4.770120143890380859e+00,4.456470966339111328e+00,4.003210306167602539e+00,3.547964096069335938e+00,3.160075426101684570e+00
5.331965446472167969e+00,4.881234169006347656e+00,4.370215177536010742e+00,3.893634319305419922e+00,3.612979173660278320e+00,3.085165977478027344e+00
5.451740264892578125e+00,4.801657438278198242e+00,4.454571008682250977e+00,3.802972316741943359e+00,3.609402656555175781e+00,3.035654544830322266e+00
5.435164213180541992e+00,4.797012805938720703e+00,4.410155057907104492e+00,3.873800277709960938e+00,3.619676351547241211e+00,3.108068943023681641e+00
5.250901937484741211e+00,4.849000692367553711e+00,4.485869169235229492e+00,4.019705295562744141e+00,3.622403383255004883e+00,3.203960418701171875e+00
5.286757946014404297e+00,4.826602935791015625e+00,4.348178863525390625e+00,3.804138183593750000e+00,3.449363946914672852e+00,3.006044149398803711e+00
5.309602499008178711e+00,4.759932518005371094e+00,4.418438196182250977e+00,3.801003456115722656e+00,3.506718635559082031e+00,2.969051122665405273e+00
5.340500831604003906e+00,4.828285455703735352e+00,4.411395311355590820e+00,3.903241395950317383e+00,3.556643724441528320e+00,3.036776065826416016e+00
5.127009153366088867e+00,4.686703443527221680e+00,4.245226144790649414e+00,3.790535688400268555e+00,3.484682314395904701e+00,2.984251499176025391e+00
5.290581464767456055e+00,4.910281658172607422e+00,4.335333585739135742e+00,4.012439727783203125e+00,3.530441761016845703e+00,3.140038013458251953e+00
5.295403003692626953e+00,4.933912277221679688e+00,4.326822519302368164e+00,3.880715608596801758e+00,3.387254476547241211e+00,3.003608703613281250e+00
5.217165231704711914e+00,4.856036663055419922e+00,4.483399629592895508e+00,3.930647611618041992e+00,3.617109060287475586e+00,3.138294458389282227e+00
5.146278350353240327e+00,4.689641237258911133e+00,4.542516219615936990e+00,3.849421024322509766e+00,3.403047561645507812e+00,3.069424853324890456e+00
5.432346105575561523e+00,4.966635942459106445e+00,4.402889966964721680e+00,4.088389158248901367e+00,3.623139858245849609e+00,3.222386598587036133e+00
5.339583158493041992e+00,4.835797309875488281e+00,4.417675733566284180e+00,3.838889122009277344e+00,3.471135854721069336e+00,2.963365077972412109e+00
5.121857881546020508e+00,4.837724225521087718e+00,4.243515968322753906e+00,3.873362779617309570e+00,3.395844936370849609e+00,2.974792718887329102e+00
5.318760871887207031e+00,4.879366874694824219e+00,4.477456331253051758e+00,3.911539554595947266e+00,3.531081914901733398e+00,3.269424853324890190e+00
5.332559585571289062e+00,4.787724225521087895e+00,4.394514083862304688e+00,4.091178178787231445e+00,3.655931949615478516e+00,3.179847240447998047e+00
5.221355438232421875e+00,4.969285488128662109e+00,4.308406352996826172e+00,3.784637260437011985e+00,3.356513738632202148e+00,3.219424853324890368e+00
5.134634494781494141e+00,4.839593887329101562e+00,4.257364749908447266e+00,3.904464721679687500e+00,3.381849527359008789e+00,3.162703514099121094e+00
5.305817604064941406e+00,4.687724225521088250e+00,4.423655986785888672e+00,3.890227794647216797e+00,3.637534379959106445e+00,3.329737901687622070e+00
5.347344875335693359e+00,4.637724225521088428e+00,4.392298698425292969e+00,4.015400886535644531e+00,3.616261005401611328e+00,3.256371736526489258e+00
5.330009937286376953e+00,4.793386697769165039e+00,4.373983860015869141e+00,3.907569885253906250e+00,3.452699899673461914e+00,3.097696781158447266e+00
5.222931861877441406e+00,4.792167425155639648e+00,4.342516219615936812e+00,3.934785842895507812e+00,3.443653106689453125e+00,3.038858890533447266e+00
5.230520248413085938e+00,4.686841964721679688e+00,4.356596231460571289e+00,3.949534654617309570e+00,3.554775238037109375e+00,3.084712982177734375e+00
5.349653244018554688e+00,4.943394422531127930e+00,4.348436355590820312e+00,3.816062450408935547e+00,3.502557754516601562e+00,3.081739902496337891e+00
5.409619808197021484e+00,4.779755830764770508e+00,4.557083129882812500e+00,3.877213478088378906e+00,3.588948488235473633e+00,3.216500043869018555e+00
5.243366718292236328e+00,4.782691001892089844e+00,4.297536373138427734e+00,3.923950195312500000e+00,3.495688676834106445e+00,2.963333368301391602e+00
5.346326351165771484e+00,4.562508106231689453e+00,4.257750034332275391e+00,3.944358825683593750e+00,3.526134014129638672e+00,2.969424853324890368e+00
5.295541286468505859e+00,4.738702535629272461e+00,4.389980316162109375e+00,4.001176118850708008e+00,3.391084432601928711e+00,3.130456209182739258e+00
5.196653842926025391e+00,4.699092626571655273e+00,4.306792497634887695e+00,3.960567712783813477e+00,3.486793756484985352e+00,2.920482873916625977e+00
5.350478172302246094e+00,4.887403726577758789e+00,4.240911006927490234e+00,3.961678266525268555e+00,3.637902736663818359e+00,3.098222970962524414e+00
5.292758464813232422e+00,4.925769329071044922e+00,4.365609169006347656e+00,4.034082174301147461e+00,3.563005447387695312e+00,3.094129562377929688e+00
5.264855623245239258e+00,4.780566930770874023e+00,4.380070686340332031e+00,3.959655761718750000e+00,3.646977424621582031e+00,3.068980693817138672e+00
5.423211574554443359e+00,4.839782476425170898e+00,4.404044151306152344e+00,3.942115545272827148e+00,3.606455087661743164e+00,3.098871707916259766e+00
5.252351045608520508e+00,4.794178962707519531e+00,4.347677230834960938e+00,4.020890474319458008e+00,3.467335939407348633e+00,3.064245223999023438e+00
5.260178327560424805e+00,4.800948143005371094e+00,4.442516219615936457e+00,3.978753089904785156e+00,3.448557138442993164e+00,3.150958061218261719e+00
5.246682643890380859e+00,5.001465797424316406e+00,4.328143119812011719e+00,3.930057287216186523e+00,3.421027660369873047e+00,2.929034709930419922e+00
5.234117507934570312e+00,4.737853527069091797e+00,4.353269338607788086e+00,3.873190402984619141e+00,3.563459396362304688e+00,3.045641422271728516e+00
5.164558410644531250e+00,4.740242481231689453e+00,4.403810501098632812e+00,4.075973987579345703e+00,3.421779870986938477e+00,3.099143028259277344e+00
5.396278350353240327e+00,4.950449705123901367e+00,4.283646345138549805e+00,3.984442949295043945e+00,3.573419094085693359e+00,3.150451183319091797e+00
5.285715341567993164e+00,4.850059747695922852e+00,4.338975429534912109e+00,4.084637260437012252e+00,3.511506080627441406e+00,3.061462640762329102e+00
5.281906127929687500e+00,4.769401073455810547e+00,4.274775981903076172e+00,4.236624956130981445e+00,3.522824764251708984e+00,3.072376012802124023e+00
5.104820728302001953e+00,4.601144552230834961e+00,4.415450096130371094e+00,4.137074947357177734e+00,3.503592252731323242e+00,3.276655435562133789e+00
5.402747631072998047e+00,4.944930791854858398e+00,4.468367099761962891e+00,3.884637260437012074e+00,3.594926357269287109e+00,3.075772047042846680e+00
5.196278350353241038e+00,4.553960561752319336e+00,4.583344697952270508e+00,4.012869834899902344e+00,3.572776794433593750e+00,3.019424853324890190e+00
5.178496837615966797e+00,4.768385887145996094e+00,4.491742134094238281e+00,3.879652261734008789e+00,3.564136028289794922e+00,3.025743484497070312e+00
5.402860403060913086e+00,4.858953714370727539e+00,4.418560743331909180e+00,4.034637260437011541e+00,3.591014385223388672e+00,3.105780839920043945e+00
5.404240131378173828e+00,4.903088569641113281e+00,4.469882965087890625e+00,3.915561676025390625e+00,3.500403881072998047e+00,3.140023231506347656e+00
5.224957466125488281e+00,4.719293832778930664e+00,4.308890342712402344e+00,3.861354112625122070e+00,3.380982637405395508e+00,3.246483802795410156e+00
5.137784719467163086e+00,4.759706258773803711e+00,4.236498594284057617e+00,4.006689786911010742e+00,3.434682314395904434e+00,3.039799690246582031e+00
5.271697282791137695e+00,4.801753044128417969e+00,4.400547027587890625e+00,3.934960842132568359e+00,3.557937622070312500e+00,3.179144620895385742e+00
5.342263221740722656e+00,4.871488809585571289e+00,4.407145977020263672e+00,4.086702823638916016e+00,3.528933048248291016e+00,3.231239557266235352e+00
5.263725042343139648e+00,4.783225297927856445e+00,4.302236557006835938e+00,3.826504230499267578e+00,3.439368247985839844e+00,2.964115381240844727e+00
5.401762962341308594e+00,5.042864561080932617e+00,4.490586519241333008e+00,4.103606939315795898e+00,3.601920843124389648e+00,3.236232280731201172e+00
5.349395513534545898e+00,4.822569131851196289e+00,4.441289901733398438e+00,4.070736885070800781e+00,3.548033237457275391e+00,3.162809133529663086e+00
5.128746986389160156e+00,4.743232250213623047e+00,4.492516219615936279e+00,3.840344667434692383e+00,3.458755970001220703e+00,3.052768230438232422e+00
5.233504056930541992e+00,4.823472738265991211e+00,4.286082267761230469e+00,3.915466070175170898e+00,3.444216966629028320e+00,3.114570379257202148e+00
5.355255603790283203e+00,4.883646726608276367e+00,4.436152696609497070e+00,4.051846742630004883e+00,3.484390497207641602e+00,3.141624212265014648e+00
5.324221849441528320e+00,4.944063663482666016e+00,4.491471052169799805e+00,4.261184215545654297e+00,3.649713277816772461e+00,3.146010875701904297e+00
5.303943157196044922e+00,4.871206283569335938e+00,4.341529369354248047e+00,3.919131278991699219e+00,3.458411693572998047e+00,3.036679744720458984e+00
5.224808216094970703e+00,4.951060295104980469e+00,4.323602914810180664e+00,3.896121740341186523e+00,3.436700105667114258e+00,3.138760566711425781e+00
5.297306299209594727e+00,4.628327131271362305e+00,4.494888544082641602e+00,3.896178960800170898e+00,3.559063434600830078e+00,3.115857839584350586e+00
5.459366559982299805e+00,4.915118217468261719e+00,4.525326728820800781e+00,4.122642040252685547e+00,3.584682314395904346e+00,3.097060441970825195e+00
5.264335155487060547e+00,4.768706321716308594e+00,4.250789403915405273e+00,4.050798654556274414e+00,3.621081352233886719e+00,3.155366897583007812e+00
5.270443201065063477e+00,4.750356435775756836e+00,4.242516219615936279e+00,3.877004623413085938e+00,3.565179109573364258e+00,3.028118133544921875e+00
5.288702487945556641e+00,4.898169040679931641e+00,4.515168190002441406e+00,3.991576671600341797e+00,3.505542516708374023e+00,3.248879432678222656e+00
5.363180875778198242e+00,4.842723846435546875e+00,4.360401391983032227e+00,3.956461429595947266e+00,3.592637062072753906e+00,3.167139768600463867e+00
5.339905261993408203e+00,4.885927438735961914e+00,4.418490409851074219e+00,4.261968374252319336e+00,3.598397254943847656e+00,3.087669610977172852e+00
5.302455663681030273e+00,4.758863210678100586e+00,4.359976530075073242e+00,3.883221864700317383e+00,3.490821361541748047e+00,3.050712585449218750e+00
5.471473217010498047e+00,4.992133378982543945e+00,4.482861757278442383e+00,4.020045042037963867e+00,3.684682314395904434e+00,3.012397527694702148e+00
5.405954122543334961e+00,4.919061422348022461e+00,4.448409557342529297e+00,3.929478406906127930e+00,3.497427940368652344e+00,3.077615737915039062e+00
5.303056716918945312e+00,4.887724225521088428e+00,4.492645978927612305e+00,3.962010145187377930e+00,3.538750648498535156e+00,3.117961883544921875e+00
5.369089365005493164e+00,4.772496461868286133e+00,4.406878471374511719e+00,3.984637260437011719e+00,3.552426576614379883e+00,3.056707859039306641e+00
5.345134019851684570e+00,4.846915245056152344e+00,4.328280925750732422e+00,3.979814767837524414e+00,3.547224283218383789e+00,3.037804126739501953e+00
5.246278350353240860e+00,5.051044940948486328e+00,4.316029310226440430e+00,3.940207004547119141e+00,3.715295314788818359e+00,3.043109416961669922e+00
5.266593456268310547e+00,5.000607967376708984e+00,4.403166532516479492e+00,4.043032407760620117e+00,3.556152105331420898e+00,3.155426740646362305e+00
5.235409021377563477e+00,4.693345308303833008e+00,4.336911678314208984e+00,3.822266340255737305e+00,3.348656415939331055e+00,3.038204908370971680e+00
5.207293272018432617e+00,4.788279771804809570e+00,4.398905515670776367e+00,3.940903425216674805e+00,3.564829111099243164e+00,3.085305452346801758e+00
5.433156013488769531e+00,4.745933055877685547e+00,4.472061634063720703e+00,4.112191438674926758e+00,3.560304880142211914e+00,3.219460725784301758e+00
5.371403455734252930e+00,4.872970342636108398e+00,4.432775497436523438e+00,4.079105615615844727e+00,3.508317232131958008e+00,3.072993755340576172e+00
5.211858272552490234e+00,4.713608980178833008e+00,4.289288043975830078e+00,3.911665916442871094e+00,3.431473016738891602e+00,3.039912462234497070e+00
5.446278350353241038e+00,4.864595651626586914e+00,4.364019155502319336e+00,4.001370191574096680e+00,3.580555438995361328e+00,3.089877843856811523e+00
5.254098176956176758e+00,4.869091272354125977e+00,4.485450744628906250e+00,3.968248367309570312e+00,3.566533327102661133e+00,3.169424853324890101e+00
5.264675378799438477e+00,4.919151544570922852e+00,4.260363101959228516e+00,3.913611173629760742e+00,3.433823108673095703e+00,3.153800964355468750e+00
5.342312097549438477e+00,4.907494783401489258e+00,4.459075450897216797e+00,3.981479406356811523e+00,3.508003234863281250e+00,3.110840797424316406e+00
5.343160629272460938e+00,4.888374328613281250e+00,4.478717803955078125e+00,4.041099071502685547e+00,3.634682314395904612e+00,3.049411535263061523e+00
5.259280204772949219e+00,4.711416959762573242e+00,4.326331615447998047e+00,3.896720647811889648e+00,3.718514919281005859e+00,3.070484161376953125e+00
5.299939393997192383e+00,4.619273424148559570e+00,4.333511590957641602e+00,3.933829784393310547e+00,3.488433361053466797e+00,3.026686668395996094e+00
5.220536470413208008e+00,4.792400836944580078e+00,4.405346632003784180e+00,3.903637409210205078e+00,3.453536987304687500e+00,3.018275022506713867e+00
5.279236555099487305e+00,4.798803329467773438e+00,4.369298934936523438e+00,3.844597578048706055e+00,3.596013545989990234e+00,2.985598802566528320e+00
5.369380950927734375e+00,4.782861709594726562e+00,4.375466346740722656e+00,3.895666837692260742e+00,3.537158250808715820e+00,3.292446136474609375e+00
5.423416614532470703e+00,4.808295011520385742e+00,4.469760417938232422e+00,4.022359371185302734e+00,3.506210327148437500e+00,3.068134784698486328e+00
5.158769607543945312e+00,4.883666276931762695e+00,4.534116744995117188e+00,3.882080554962158203e+00,3.481158018112182617e+00,2.960115194320678711e+00
5.181299448013305664e+00,4.887827396392822266e+00,4.444232940673828125e+00,3.960547924041748047e+00,3.575856685638427734e+00,3.116721391677856445e+00
5.071304798126220703e+00,4.587724225521087718e+00,4.273997783660888672e+00,3.834637260437011808e+00,3.384682314395904612e+00,3.093001842498779297e+00
5.086016178131103516e+00,4.721008062362670898e+00,4.292516219615936990e+00,3.814396142959594727e+00,3.611341953277587891e+00,3.030832529067993164e+00
5.333735227584838867e+00,4.912779808044433594e+00,4.570948123931884766e+00,3.993093729019165039e+00,3.532608032226562500e+00,3.294473171234130859e+00
5.330747127532958984e+00,4.820339918136596680e+00,4.332154273986816406e+00,3.974978446960449219e+00,3.682357072830200195e+00,3.014395952224731445e+00
5.263509750366210938e+00,4.844157218933105469e+00,4.341045856475830078e+00,3.911611318588256836e+00,3.522446632385253906e+00,3.026224851608276367e+00


==> fig/csv/ssim_dist.csv <==
flux same, flux diff, sd3 same, sd3 diff
8.857291565474568751e-01,3.990369325479628526e-01,5.972678065299987793e-01,4.671498537063598633e-01
9.153096721287021786e-01,1.377622440935570847e-01,7.617452144622802734e-01,4.524511098861694336e-01
6.245063974831781550e-01,3.108947966811532182e-01,8.529527187347412109e-01,3.965694308280944824e-01
9.174893501864409551e-01,3.709389157102992995e-01,5.979877114295959473e-01,6.278589963912963867e-01
9.799596725174656298e-01,2.323486998104477008e-01,8.801128268241882324e-01,4.487151503562927246e-01
8.604700015450381656e-01,3.933426566885565023e-01,6.544399857521057129e-01,5.514446496963500977e-01
7.935091449147571030e-01,3.938758248926826910e-01,8.510959148406982422e-01,4.605398476123809814e-01
9.545820416265569097e-01,1.631690712131186327e-01,7.198755741119384766e-01,4.416335225105285645e-01
7.564059736509806120e-01,3.801901257922304378e-01,8.397741317749023438e-01,4.158858358860015869e-01
6.727784745465271721e-01,4.091805265089237253e-01,4.718766808509826660e-01,5.100764632225036621e-01
9.284251999498207564e-01,2.985862826058309771e-01,8.526439666748046875e-01,3.845908343791961670e-01
8.658903379053823901e-01,3.114707302149061774e-01,4.189637899398803711e-01,3.462450802326202393e-01
8.210958165530967134e-01,3.821041948681234701e-01,5.884737372398376465e-01,4.234204590320587158e-01
9.693003771879900032e-01,2.644526552964223676e-01,5.617109537124633789e-01,3.093694150447845459e-01
9.863374843912470213e-01,3.849771705166961655e-01,8.118475079536437988e-01,5.123256444931030273e-01
8.286863328984747090e-01,2.364571164459280117e-01,6.657224893569946289e-01,3.838736414909362793e-01
8.534839365237540942e-01,5.659435376962604902e-01,6.991841197013854980e-01,3.800680339336395264e-01
9.722446769778751996e-01,3.431084951107837289e-01,6.984126567840576172e-01,3.239701390266418457e-01
9.272594338513399093e-01,3.508492101152218545e-01,8.805208802223205566e-01,4.157930910587310791e-01
6.352245651340864274e-01,3.698201353998345486e-01,7.114583849906921387e-01,3.321666419506072998e-01
9.123098883713360863e-01,3.694805782394410265e-01,6.564109921455383301e-01,4.471738338470458984e-01
9.058549496584775707e-01,4.043430864017255599e-01,7.183527350425720215e-01,4.832582473754882812e-01
8.450771050844266830e-01,4.342776991920206386e-01,6.770623326301574707e-01,4.437501430511474609e-01
6.483279012696382404e-01,3.992348174589508414e-01,6.953403949737548828e-01,4.009404778480529785e-01
9.355311439233917614e-01,3.529227086488436194e-01,4.881011545658111572e-01,3.718615174293518066e-01
9.415006520437244619e-01,3.490854552036071201e-01,6.204444169998168945e-01,4.240799248218536377e-01
7.270944820842367706e-01,4.300976964318637408e-01,6.003887057304382324e-01,3.000364601612091064e-01
6.699447035140981832e-01,3.765807035661620783e-01,6.697257757186889648e-01,3.320092856884002686e-01
8.241240699157380556e-01,2.287418312486949878e-01,6.835522651672363281e-01,4.453777968883514404e-01
7.768313929525181294e-01,3.177734992480307774e-01,7.142224311828613281e-01,3.868097364902496338e-01
8.593920629539048006e-01,2.502481660707118194e-01,6.275773048400878906e-01,5.884756445884704590e-01
8.652372874621973020e-01,1.367348157177510071e-01,6.783155202865600586e-01,4.306214451789855957e-01
8.884124177238420517e-01,3.995599619057655372e-01,8.238745927810668945e-01,3.906970024108886719e-01
6.569412226368689378e-01,4.087987389022488260e-01,5.293990969657897949e-01,4.441883563995361328e-01
9.755975917251109575e-01,2.012471825220115695e-01,8.073307275772094727e-01,3.175756931304931641e-01
7.776780281451378674e-01,4.914892810291549008e-01,5.806506872177124023e-01,4.569225311279296875e-01
7.723458102340464704e-01,3.969957647465106043e-01,9.116390943527221680e-01,3.481565415859222412e-01
9.787891468902006897e-01,4.480415922841590737e-01,6.029833555221557617e-01,4.459475874900817871e-01
9.808205527586136840e-01,4.818881454476796611e-01,8.132849931716918945e-01,3.843526244163513184e-01
6.214504287222645251e-01,3.326851602419745313e-01,7.735357880592346191e-01,4.306513369083404541e-01
9.463930344965503227e-01,1.195014871400648798e-01,7.183139920234680176e-01,4.607214331626892090e-01
7.298884134858866224e-01,3.693344019467831307e-01,7.547644376754760742e-01,4.046018123626708984e-01
9.795628475310108607e-01,4.498530642397107204e-01,5.655269026756286621e-01,4.949833452701568604e-01
8.762309635496265958e-01,4.156965880659226342e-01,7.974330186843872070e-01,4.529387652873992920e-01
6.849540111090318684e-01,3.646632890584279862e-01,6.955554485321044922e-01,4.118568897247314453e-01
5.445532181286307782e-01,4.873030651304068872e-01,5.609503984451293945e-01,3.844076395034790039e-01
7.547898147295996063e-01,3.820526910900364226e-01,7.699458599090576172e-01,4.394900202751159668e-01
4.954327523911496445e-01,5.567610424102447109e-01,5.741432905197143555e-01,4.662020504474639893e-01
5.924391659807588528e-01,3.147143384624565554e-01,7.730015516281127930e-01,3.452076911926269531e-01
8.850013698914465099e-01,3.969578885187817763e-01,9.306644201278686523e-01,3.475653231143951416e-01
8.274755752238314166e-01,3.598001747411535556e-01,5.624715685844421387e-01,4.493676722049713135e-01
7.112379907769574849e-01,3.491950659161083825e-01,6.920492649078369141e-01,4.212240278720855713e-01
8.096502981179212188e-01,2.628056695062742087e-01,6.471366286277770996e-01,1.660735011100769043e-01
9.741298231137603958e-01,3.816180370784964526e-01,7.397738695144653320e-01,4.629129469394683838e-01
8.557773547331160024e-01,3.464640987820515883e-01,6.708124876022338867e-01,5.381016135215759277e-01
8.098981131088109908e-01,2.625375137155547267e-01,5.330600142478942871e-01,3.904576301574707031e-01
8.771370984502668833e-01,4.020414415210882830e-01,6.657422184944152832e-01,4.566709101200103760e-01
8.583158352147269854e-01,2.584014027075651754e-01,6.593014001846313477e-01,2.669332921504974365e-01
8.670073770739433749e-01,4.043655836717685581e-01,6.901984214782714844e-01,6.388607621192932129e-01
7.769103601449875995e-01,3.068097417310505226e-01,8.340615034103393555e-01,4.004045724868774414e-01
9.210189909780568396e-01,3.993986095724356145e-01,8.142539858818054199e-01,3.701713979244232178e-01
6.234731195434916051e-01,3.894592324807628070e-01,8.018307089805603027e-01,4.092610180377960205e-01
6.406010206956374020e-01,2.619489924695140304e-01,6.955873370170593262e-01,4.030493199825286865e-01
8.616987319214176599e-01,3.776982681249466123e-01,8.181645274162292480e-01,4.282717704772949219e-01
6.986205102426161773e-01,2.733279005460366173e-01,8.252084255218505859e-01,4.422245025634765625e-01
9.518124795695150908e-01,3.841859529848075661e-01,7.418852448463439941e-01,4.354694187641143799e-01
8.513815129116870661e-01,3.856539082320036282e-01,8.508884906768798828e-01,4.047917425632476807e-01
6.765826280259191750e-01,3.401491088355199088e-01,7.628509402275085449e-01,3.775710463523864746e-01
7.006106942863110643e-01,3.965738281703694024e-01,5.986323952674865723e-01,4.254376292228698730e-01
8.543598315797855669e-01,3.814447287328548986e-01,9.693779349327087402e-01,5.963193774223327637e-01
6.797561211214300236e-01,3.055478588148669017e-01,6.413775086402893066e-01,4.248428046703338623e-01
8.716906036866087781e-01,3.054981981239568434e-01,6.511204838752746582e-01,4.948478639125823975e-01
7.898749795648571936e-01,3.873016404667220525e-01,1.000000000000000000e+00,1.214408054947853088e-01
8.986267460712210609e-01,2.580380292714140600e-01,6.926707029342651367e-01,3.938330113887786865e-01
8.244323720607199535e-01,3.922554992837430365e-01,5.538332462310791016e-01,5.867894887924194336e-01
7.935700554673598139e-01,5.127812987555824265e-01,7.485122084617614746e-01,3.882192373275756836e-01
4.713330007176418923e-01,3.206978273261952284e-01,6.465155482292175293e-01,3.560544252395629883e-01
6.657636917902356455e-01,2.067410542431699361e-01,7.088174819946289062e-01,4.007638096809387207e-01
8.180053535387469266e-01,4.029539736617389623e-01,4.581098854541778564e-01,3.376571834087371826e-01
6.028420871319311036e-01,3.890274466710498258e-01,7.118022441864013672e-01,4.187022745609283447e-01
5.360520568857498613e-01,2.841729538575838987e-01,8.761363625526428223e-01,4.123929142951965332e-01
6.608395174436652031e-01,3.041139337737940318e-01,7.591664195060729980e-01,1.101883649826049805e-01
7.026384449110960606e-01,3.656097325145196697e-01,8.595988154411315918e-01,4.106648564338684082e-01
9.757731590119538279e-01,3.238892338408412841e-01,6.520844101905822754e-01,4.310850799083709717e-01
9.714160751830120955e-01,2.835736682603375303e-01,6.356933116912841797e-01,3.598215281963348389e-01
9.043948406224183723e-01,3.893671543469124918e-01,7.753751277923583984e-01,2.824512720108032227e-01
6.392353857548747076e-01,2.598785262271650631e-01,5.122696757316589355e-01,4.739907979965209961e-01
9.317224742132887982e-01,3.454563945419817372e-01,9.294252395629882812e-01,4.937044084072113037e-01
9.869391953498847236e-01,2.870029779429510430e-01,6.674305200576782227e-01,3.252629339694976807e-01
8.455901903617110138e-01,3.839617950019452164e-01,8.403451442718505859e-01,5.573942065238952637e-01
7.582403472397242217e-01,4.011631916392282005e-01,5.871124267578125000e-01,3.843762874603271484e-01
7.319801166302054574e-01,2.750838574905480893e-01,7.477026581764221191e-01,3.308258950710296631e-01
6.039017429785726865e-01,2.874270785290050645e-01,7.924422621726989746e-01,3.039605319499969482e-01
9.641197023422918289e-01,4.253020702899784622e-01,5.864303112030029297e-01,3.698500096797943115e-01
7.251139786108715679e-01,4.726994495306215405e-01,7.276176214218139648e-01,3.364003300666809082e-01
9.086452538382093769e-01,3.669721935722520811e-01,7.022126317024230957e-01,3.975876271724700928e-01
9.214795087980830468e-01,3.813392970822174211e-01,7.289569377899169922e-01,3.894596099853515625e-01
7.857995527706663763e-01,3.060267083727524207e-01,6.964381337165832520e-01,3.464699089527130127e-01
9.033789202965295528e-01,4.047433181684004788e-01,4.795936346054077148e-01,3.778939843177795410e-01
8.968701885303238530e-01,3.255927682882618357e-01,8.055716156959533691e-01,2.665670216083526611e-01
